Genuinely multi-dimensional stationarity preserving Finite Volume formulation for nonlinear hyperbolic PDEs

Classical Finite Volume methods for multi-dimensional problems include stabilization (e.g.\ via a Riemann solver), that is derived by considering several one-dimensional problems in different directions. Such methods therefore ignore a possibly existing balance of contributions coming from different directions, such as the one characterizing multi-dimensional stationary states. Instead of being preserved, they are usually diffused away by such methods. Stationarity preserving methods use a better suited stabilization term that vanishes at the stationary state, allowing the method to preserve it. This work presents a general approach to stationarity preserving Finite Volume methods for nonlinear conservation/balance laws. It is based on a multi-dimensional stationarity preserving quadrature strategy that allows to naturally introduce genuinely multi-dimensional numerical fluxes. The new methods are shown to significantly outperform existing ones even if the latter are of higher order of accuracy and even on non-stationary solutions.

==> Euler_vortex_Shu/error_FV.csv <==
N,comp_time,rho_L1,rho_L2,rho_Linf,rhou_L1,rhou_L2,rhou_Linf,rhov_L1,rhov_L2,rhov_Linf,rhoE_L1,rhoE_L2,rhoE_Linf
320,4.052266836166382,0.1519705,0.04422328,0.02826805,0.2897734,0.07556805,0.04660072,0.2897734,0.07556805,0.04660072,0.4774954,0.1556041,0.1128827
160,0.4503207206726074,0.2852106,0.08330473,0.05591603,0.5562985,0.1426532,0.08556313,0.5562985,0.1426532,0.08556313,0.8902294,0.2910281,0.2196119
80,0.05225706100463867,0.5110738,0.1494777,0.1099616,1.03718,0.2586052,0.1493175,1.03718,0.2586052,0.1493175,1.578229,0.5150932,0.4227991
40,0.01123046875,0.8527435,0.2466702,0.1958073,1.834692,0.4399136,0.2414259,1.834692,0.4399136,0.2414259,2.570564,0.8293432,0.7186615
20,0.003498077392578125,1.284008,0.357722,0.2629924,2.995952,0.6770724,0.3442507,2.995952,0.6770724,0.3442507,3.79057,1.159108,0.9137024


==> Euler_vortex_Shu/error_FV2.csv <==
N,comp_time,rho_L1,rho_L2,rho_Linf,rhou_L1,rhou_L2,rhou_Linf,rhov_L1,rhov_L2,rhov_Linf,rhoE_L1,rhoE_L2,rhoE_Linf
320,10.332662343978882,0.001571657,0.0005117751,0.00103324,0.002988354,0.001386375,0.002905845,0.002971639,0.00138768,0.002851936,0.004742228,0.001563365,0.002954595
160,1.165712594985962,0.007851085,0.002385968,0.003232499,0.01512007,0.005580033,0.00724436,0.01504979,0.005608422,0.007395182,0.02343512,0.007044278,0.008973993
80,0.1558523178100586,0.03620481,0.01068462,0.01333254,0.06469203,0.01929175,0.01500153,0.06487818,0.01949911,0.01724015,0.1049734,0.02906472,0.03545095
40,0.018859386444091797,0.1329785,0.0362291,0.02921105,0.2544559,0.06737359,0.04318157,0.2572308,0.06714083,0.04521452,0.4511866,0.1195546,0.08373415
20,0.005346775054931641,0.4298555,0.1062067,0.08441852,0.8627216,0.205418,0.1330066,0.8480802,0.2002568,0.1286168,1.537285,0.4321903,0.383387


==> Euler_vortex_Shu/error_GF_efficient.csv <==
N,comp_time,rho_L1,rho_L2,rho_Linf,rhou_L1,rhou_L2,rhou_Linf,rhov_L1,rhov_L2,rhov_Linf,rhoE_L1,rhoE_L2,rhoE_Linf
320,9.630113363265991,0.0006240496,0.0001210667,6.790034e-05,0.001008326,0.0002001911,0.0001055895,0.001008326,0.0002001911,0.0001055895,0.001855134,0.0003017797,0.0001146733
160,1.3240301609039307,0.002425133,0.0004692037,0.0002639652,0.003963837,0.000786579,0.0004178834,0.003963837,0.000786579,0.0004178834,0.007194522,0.001162534,0.0004452288
80,0.17385578155517578,0.009154893,0.001755199,0.0009864237,0.01547549,0.003061903,0.001636071,0.01547549,0.003061903,0.001636071,0.02720752,0.004348814,0.001677748
40,0.017173051834106445,0.03263607,0.005949987,0.003111731,0.05898725,0.01145754,0.00593231,0.05898725,0.01145754,0.00593231,0.09805505,0.01538617,0.005794267
20,0.005046844482421875,0.09858501,0.01523579,0.005892107,0.1994377,0.03665529,0.01665931,0.1994377,0.03665529,0.01665931,0.3163903,0.04590183,0.01361272


==> acoustics_vortex/error_FV.csv <==
N,comp_time,p_L1,p_L2,p_Linf,u_L1,u_L2,u_Linf,v_L1,v_L2,v_Linf
320,20.08714509010315,2.191503e-06,3.023081e-06,7.040631e-06,0.007568284,0.0147054,0.06264202,0.007568284,0.0147054,0.06264202
160,2.087374448776245,6.493682e-06,8.714783e-06,1.974449e-05,0.01329699,0.02542227,0.1071521,0.01329699,0.02542227,0.1071521
80,0.09617447853088379,1.424403e-05,1.850405e-05,4.062774e-05,0.02121499,0.03963544,0.1631083,0.02121499,0.03963544,0.1631083
40,0.023340225219726562,1.722808e-05,2.133758e-05,4.543779e-05,0.02964903,0.05405341,0.2148611,0.02964903,0.05405341,0.2148611
20,0.007553815841674805,5.428205e-06,6.1131e-06,1.15854e-05,0.03619511,0.06490909,0.2466591,0.03619511,0.06490909,0.2466591


==> acoustics_vortex/error_FV2.csv <==
N,comp_time,p_L1,p_L2,p_Linf,u_L1,u_L2,u_Linf,v_L1,v_L2,v_Linf
320,36.38385629653931,1.770357e-06,2.719773e-06,3.316807e-05,3.320086e-05,0.0001246536,0.001072487,3.320086e-05,0.0001246536,0.001072487
160,3.8620598316192627,8.250235e-06,1.284801e-05,0.0001270412,0.0001591303,0.000445652,0.003130825,0.0001591303,0.000445652,0.003130825
80,0.5699102878570557,4.104557e-05,6.3428e-05,0.0004700493,0.0007336701,0.001605331,0.009791434,0.0007336701,0.001605331,0.009791434
40,0.05739021301269531,0.0001725041,0.0002570543,0.001346093,0.003331262,0.00612166,0.03143689,0.003331262,0.00612166,0.03143689
20,0.01665973663330078,0.0003735225,0.0004499274,0.001321857,0.01562622,0.02596789,0.1048849,0.01562622,0.02596789,0.1048849


==> acoustics_vortex/error_GF.csv <==
N,comp_time,p_L1,p_L2,p_Linf,u_L1,u_L2,u_Linf,v_L1,v_L2,v_Linf
320,48.204474687576294,1.197299e-06,1.666628e-06,3.919952e-06,1.092005e-06,1.393898e-06,3.883802e-06,1.092005e-06,1.393898e-06,3.883803e-06
160,6.1712915897369385,3.876237e-06,5.261227e-06,1.20924e-05,4.448792e-06,5.695637e-06,1.604453e-05,4.448792e-06,5.695637e-06,1.604453e-05
80,0.9414172172546387,1.017259e-05,1.329905e-05,2.950099e-05,1.827285e-05,2.334869e-05,6.633844e-05,1.827285e-05,2.334869e-05,6.633844e-05
40,0.1073145866394043,1.728929e-05,2.139729e-05,4.553371e-05,7.710837e-05,9.634879e-05,0.0002708261,7.710837e-05,9.634879e-05,0.0002708261
20,0.02803349494934082,5.780044e-06,6.497628e-06,1.248305e-05,0.0003616609,0.0004214101,0.001072998,0.0003616609,0.0004214101,0.001072998


==> acoustics_vortex/error_GF_efficient.csv <==
N,comp_time,p_L1,p_L2,p_Linf,u_L1,u_L2,u_Linf,v_L1,v_L2,v_Linf
320,33.446412086486816,1.197299e-06,1.666628e-06,3.919952e-06,1.092005e-06,1.393898e-06,3.883802e-06,1.092005e-06,1.393898e-06,3.883802e-06
160,4.18051290512085,3.876237e-06,5.261227e-06,1.20924e-05,4.448792e-06,5.695637e-06,1.604453e-05,4.448792e-06,5.695637e-06,1.604453e-05
80,0.6109330654144287,1.017259e-05,1.329905e-05,2.950099e-05,1.827285e-05,2.334869e-05,6.633844e-05,1.827285e-05,2.334869e-05,6.633844e-05
40,0.04796791076660156,1.728929e-05,2.139729e-05,4.553371e-05,7.710837e-05,9.634879e-05,0.0002708261,7.710837e-05,9.634879e-05,0.0002708261
20,0.014057159423828125,5.780044e-06,6.497628e-06,1.248305e-05,0.0003616609,0.0004214101,0.001072998,0.0003616609,0.0004214101,0.001072998


==> final_sol_GF_Sod_400x400_slice.dat <==
x y rho rhou rhov rhoE b
2.500000000000057732e-03 -1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -1.002499999999999947e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.975000000000000533e-01 1.250000000002295664e-01 2.480369425927316759e-16 -2.428271888554106376e-13 2.500000000006427081e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.924999999999999378e-01 1.250000000005976608e-01 8.994479605550804222e-16 -6.336497280499056679e-13 2.500000000016737167e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.875000000000000444e-01 1.250000000015474844e-01 5.051875487805270223e-15 -1.642352174741265748e-12 2.500000000043329784e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.824999999999999289e-01 1.250000000039810100e-01 1.015734712287838048e-14 -4.225733561349089699e-12 2.500000000111469722e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.775000000000000355e-01 1.250000000101891551e-01 2.688578749746811685e-14 -1.081360511088938161e-11 2.500000000285295121e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.724999999999999201e-01 1.250000000259368083e-01 7.061943375644924942e-14 -2.753065281063911588e-11 2.500000000726231297e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.675000000000000266e-01 1.250000000656729671e-01 1.773981781012544939e-13 -6.970250652729313292e-11 2.500000001838845187e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.624999999999999112e-01 1.250000001654238690e-01 4.507098330374153355e-13 -1.755863873633647522e-10 2.500000004631867667e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.575000000000000178e-01 1.250000004145726540e-01 1.140846719334119017e-12 -4.400634502836256963e-10 2.500000011608037309e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.524999999999999023e-01 1.250000010338073730e-01 2.863184274337141126e-12 -1.097411537622273954e-09 2.500000028946605668e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.475000000000000089e-01 1.250000025654217084e-01 7.162841865702674974e-12 -2.723350460247539270e-09 2.500000071831810500e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.425000000000000044e-01 1.250000063358064628e-01 1.783535139934604742e-11 -6.726110422339489552e-09 2.500000177402592061e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.375000000000000000e-01 1.250000155744086516e-01 4.419625211590425780e-11 -1.653449421724023702e-08 2.500000436083479327e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.325000000000001066e-01 1.250000381091097568e-01 1.090268810646231620e-10 -4.045996646098671188e-08 2.500001067055296344e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.274999999999999911e-01 1.250000928309939474e-01 2.677762008373580444e-10 -9.856153677725716932e-08 2.500002599269149361e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.225000000000000977e-01 1.250002251342426929e-01 6.548280152336287372e-10 -2.390420445819501795e-07 2.500006303766541538e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.174999999999999822e-01 1.250005436375667689e-01 1.594546799499349196e-09 -5.772465900887095246e-07 2.500015221896922935e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.125000000000000888e-01 1.250013071592225578e-01 3.866632025174430615e-09 -1.388038052123908487e-06 2.500036600717955859e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.074999999999999734e-01 1.250031298640154609e-01 9.337750380794741046e-09 -3.323710567821226335e-06 2.500087637677242958e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.025000000000000799e-01 1.250074630836633949e-01 2.245879635702127107e-08 -7.925920382920272742e-06 2.500208974761193303e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.974999999999999645e-01 1.250177217611058156e-01 5.379858595338469772e-08 -1.882315043181841924e-05 2.500496256650048266e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.925000000000000711e-01 1.250419036359068925e-01 1.283420511064473701e-07 -4.451829390654851569e-05 2.501173565757530137e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.874999999999999556e-01 1.250986335805982508e-01 3.048477421721721470e-07 -1.048389771761991846e-04 2.502763198708415904e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.825000000000000622e-01 1.252309388598883688e-01 7.205321688183753181e-07 -2.457305980616012126e-04 2.506474261446170471e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.774999999999999467e-01 1.255368906889636760e-01 1.692224300788103941e-06 -5.726478464646538166e-04 2.515075908566085650e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.725000000000000533e-01 1.262342845922754531e-01 3.936270563814399262e-06 -1.323513119265783133e-03 2.534786299123643616e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.674999999999999378e-01 1.277814388890880226e-01 9.005818910647571526e-06 -3.016804556510674449e-03 2.579024054600502769e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.625000000000000444e-01 1.310395914490085079e-01 1.999679981072907648e-05 -6.701647307051119586e-03 2.674453124822249173e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.574999999999999289e-01 1.372888600532891079e-01 4.215057975102313672e-05 -1.418926434412765697e-02 2.865822513743622180e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.525000000000000355e-01 1.476620814424530470e-01 8.190397037640595641e-05 -2.771013545039708800e-02 3.206248135818576817e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.474999999999999201e-01 1.619917158213178277e-01 1.426535412489652070e-04 -4.833950926264559550e-02 3.719440676949440361e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.425000000000000266e-01 1.783419073538547173e-01 2.197695114348393057e-04 -7.427017682224484885e-02 4.360232676827727194e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.374999999999999112e-01 1.941019519175128938e-01 3.016748943300104238e-04 -1.013977780106977006e-01 5.028735505123450578e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.325000000000000178e-01 2.074060926568002117e-01 3.767732308183113559e-04 -1.258151963646056970e-01 5.629285928233683789e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.275000000000000133e-01 2.175892206595088918e-01 4.385774405422089941e-04 -1.454669668532559690e-01 6.110888831842230529e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.225000000000000089e-01 2.248478721394538693e-01 4.858990681159677588e-04 -1.600907365430977169e-01 6.466724892604243102e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.175000000000000044e-01 2.297524442457442029e-01 5.206232057855329342e-04 -1.704148017347857647e-01 6.714777792533256351e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.125000000000000000e-01 2.329229093155118224e-01 5.456439317516350012e-04 -1.774623570808713247e-01 6.880563148767235848e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.074999999999999956e-01 2.348847465817221480e-01 5.637217022823542241e-04 -1.821819752003734361e-01 6.987822215228272071e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.024999999999999911e-01 2.360338891125549066e-01 5.770649013317299177e-04 -1.853205318653221023e-01 7.055280365741835036e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.975000000000000977e-01 2.366494351295220788e-01 5.872872715942560129e-04 -1.874176728284401017e-01 7.096478798765003537e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.924999999999999822e-01 2.369201514545806742e-01 5.955070936988231169e-04 -1.888439281453101193e-01 7.120719060115300314e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.875000000000000888e-01 2.369702199954721589e-01 6.024736747453971050e-04 -1.898455162982885247e-01 7.134183649724313847e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.824999999999999734e-01 2.368796993295874120e-01 6.086777375063651824e-04 -1.905823841145512232e-01 7.140889843875746212e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.775000000000000799e-01 2.366993733445203474e-01 6.144353367093685929e-04 -1.911566792580707830e-01 7.143404025027626503e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.724999999999999645e-01 2.364610314955759574e-01 6.199474770941472077e-04 -1.916327535429883933e-01 7.143342922443227661e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.675000000000000711e-01 2.361844456620255384e-01 6.253410268783386001e-04 -1.920507570268374931e-01 7.141712468252560120e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.624999999999999556e-01 2.358821584547702022e-01 6.306965275966992194e-04 -1.924357797341753606e-01 7.139131898998781756e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.575000000000000622e-01 2.355629969230590426e-01 6.360675874838072957e-04 -1.928041289496680022e-01 7.135980437750708560e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.524999999999999467e-01 2.352350847285811786e-01 6.414956614459070084e-04 -1.931679901114194131e-01 7.132493769702116237e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.475000000000000533e-01 2.349090653934073347e-01 6.470234441950707422e-04 -1.935394882807413286e-01 7.128829648721036749e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.424999999999999378e-01 2.346022430152076288e-01 6.527098147910643860e-04 -1.939350333549583194e-01 7.125116417428395410e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.375000000000000444e-01 2.343443294344312311e-01 6.586490744175798207e-04 -1.943807341997488558e-01 7.121494379055323121e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.324999999999999289e-01 2.341853474849334427e-01 6.649967559618445018e-04 -1.949195008762527881e-01 7.118156978178710181e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.275000000000000355e-01 2.342058221951551777e-01 6.720030326026977868e-04 -1.956200760943704875e-01 7.115395675520138630e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.224999999999999201e-01 2.345285196561712193e-01 6.800520974401540360e-04 -1.965874835195766668e-01 7.113648278329746111e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.175000000000000266e-01 2.353295474753181182e-01 6.897013408868351734e-04 -1.979731313183179797e-01 7.113544587586519974e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.125000000000000222e-01 2.368446919671491346e-01 7.017078125592649722e-04 -1.999811089713545709e-01 7.115935551717004204e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.075000000000000178e-01 2.393649149650984853e-01 7.170226610977628980e-04 -2.028654484105391342e-01 7.121884149328387981e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.025000000000000133e-01 2.432140190147093206e-01 7.367302351767297634e-04 -2.069121739004084193e-01 7.132591629101288078e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.975000000000000089e-01 2.487031825291248499e-01 7.619124169774583186e-04 -2.124012053272002765e-01 7.149237347144630217e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.925000000000000044e-01 2.560628508885148258e-01 7.934357969123347282e-04 -2.195479626559645736e-01 7.172730252020609321e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.875000000000000000e-01 2.653624046680678195e-01 8.316906031497815852e-04 -2.284330403362004880e-01 7.203406324862458021e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.824999999999999956e-01 2.764391755563312403e-01 8.763474672877271526e-04 -2.389382038702432265e-01 7.240749286305023791e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.774999999999999911e-01 2.888646395316515347e-01 9.262218514729211091e-04 -2.507129828561712181e-01 7.283239379278030334e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.724999999999999867e-01 3.019706417104300877e-01 9.793247714515135142e-04 -2.631926229538945616e-01 7.328422090756291363e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.674999999999999822e-01 3.149408644841947824e-01 1.033125349434038318e-03 -2.756734605259711368e-01 7.373226919572786198e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.624999999999999778e-01 3.269488885610434825e-01 1.084974334096054692e-03 -2.874310735128872141e-01 7.414476789213176877e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.574999999999999734e-01 3.373054346051130303e-01 1.132574162590884457e-03 -2.978495449690583552e-01 7.449453014093155856e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.525000000000000799e-01 3.455728022422552836e-01 1.174361378941956441e-03 -3.065250452599692088e-01 7.476355222092491148e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.474999999999999645e-01 3.516158239319311374e-01 1.209698956172295791e-03 -3.133157005962345365e-01 7.494530672798360715e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.425000000000000711e-01 3.555802831291886568e-01 1.238842799884060228e-03 -3.183280333314910115e-01 7.504425662843438039e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.374999999999999556e-01 3.578127783270947382e-01 1.262719747378713642e-03 -3.218505539053877484e-01 7.507300854773852894e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.325000000000000622e-01 3.587521657049598245e-01 1.282606610032226710e-03 -3.242599948661174514e-01 7.504819928885064773e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.274999999999999467e-01 3.588269726796258219e-01 1.299814985107999562e-03 -3.259304390871576307e-01 7.498644924518740318e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.225000000000000533e-01 3.583851150242179373e-01 1.315463595918324891e-03 -3.271693635677563883e-01 7.490146805999581270e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.174999999999999378e-01 3.576661603053533645e-01 1.330372571711182107e-03 -3.281908078421891806e-01 7.480279935173316241e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.125000000000000444e-01 3.568096987688817445e-01 1.345065121353884079e-03 -3.291209482678197906e-01 7.469602410212997645e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.074999999999999289e-01 3.558832569448935890e-01 1.359832304662130864e-03 -3.300218477850582754e-01 7.458380206916044308e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.025000000000000355e-01 3.549126813443677642e-01 1.374814045281574091e-03 -3.309181476532220278e-01 7.446706756699940088e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.974999999999999201e-01 3.539045892434936613e-01 1.390066400067554303e-03 -3.318171075118882540e-01 7.434593820395564157e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.925000000000000266e-01 3.528586912634438244e-01 1.405605784280135068e-03 -3.327197229897573827e-01 7.422022391560697541e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.875000000000000222e-01 3.517728741375842905e-01 1.421433789455934594e-03 -3.336253491422884743e-01 7.408964057818607785e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.825000000000000178e-01 3.506448133236581000e-01 1.437549648718972409e-03 -3.345331804605687909e-01 7.395387946574710769e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.775000000000000133e-01 3.494724147046862073e-01 1.453955712679285426e-03 -3.354426641653539543e-01 7.381262800285082193e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.725000000000000089e-01 3.482538794238638769e-01 1.470658734685680686e-03 -3.363535489602571538e-01 7.366557708285107475e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.675000000000000044e-01 3.469875581289701971e-01 1.487668048071366048e-03 -3.372657208816948748e-01 7.351242000697061352e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.625000000000000000e-01 3.456718304403056941e-01 1.504992110428270179e-03 -3.381789770050542265e-01 7.335286311978368445e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.574999999999999956e-01 3.443050153302251726e-01 1.522635867995121789e-03 -3.390928985264913820e-01 7.318662604922324677e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.524999999999999911e-01 3.428859389312921557e-01 1.540602974324171981e-03 -3.400068743944011374e-01 7.301354336687461144e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.474999999999999867e-01 3.414135967495698920e-01 1.558897287683444184e-03 -3.409201668356030557e-01 7.283349219494926752e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.424999999999999822e-01 3.398908706230382437e-01 1.577529139035486290e-03 -3.418321302356436830e-01 7.264706674258161190e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.374999999999999778e-01 3.383185773254394624e-01 1.596495424846374953e-03 -3.427420350934870519e-01 7.245448260860987144e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.324999999999999734e-01 3.367224222809363510e-01 1.615820121705692849e-03 -3.436506973290610056e-01 7.226049769021362090e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.275000000000000799e-01 3.350896232273173903e-01 1.635483569529472487e-03 -3.445569482713435328e-01 7.206282406756298053e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.224999999999999645e-01 3.335250037275354074e-01 1.655533542089498555e-03 -3.454686011323567785e-01 7.188057879848510634e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.175000000000000711e-01 3.317203622100546867e-01 1.676001836533926861e-03 -3.463601150150084074e-01 7.165776760264287448e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.124999999999999556e-01 3.305981678402537538e-01 1.693399039841083070e-03 -3.473141116251746152e-01 7.156170357266360416e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.075000000000000622e-01 3.356609627033730892e-01 1.717885753089368151e-03 -3.488591845117712253e-01 7.259106641685243444e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.024999999999999467e-01 3.457175138376710755e-01 1.748568666249108875e-03 -3.506771735176555937e-01 7.454227787567639929e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.974999999999999978e-01 3.539330209825631290e-01 1.769816837908833257e-03 -3.521695990973979784e-01 7.617092682250299340e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.924999999999999933e-01 3.627916540185883165e-01 1.795243879322108585e-03 -3.534940109538431408e-01 7.793371338543837457e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.874999999999999889e-01 3.719345562027158159e-01 1.819102956279372704e-03 -3.546165995461614817e-01 7.976614895114297887e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.824999999999999845e-01 3.813515912719764867e-01 1.842382787441570764e-03 -3.555188045307385303e-01 8.166817052137926858e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.774999999999999800e-01 3.910267668836546751e-01 1.864921943295661487e-03 -3.561852523070184739e-01 8.363846633400551234e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.724999999999999756e-01 4.009497664761140223e-01 1.886615177728291626e-03 -3.566012288988331114e-01 8.567683213813033216e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.674999999999999711e-01 4.111133833831344120e-01 1.907361277502754929e-03 -3.567528323843425220e-01 8.778363561379479707e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.624999999999999667e-01 4.215122147440818479e-01 1.927056994820750858e-03 -3.566265928912765171e-01 8.995960755594950564e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.574999999999999623e-01 4.321419975198868557e-01 1.945596771321191120e-03 -3.562094146692222907e-01 9.220571225226976697e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.524999999999999578e-01 4.429991084191514106e-01 1.962872106022842036e-03 -3.554885041160167902e-01 9.452305704485841620e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.474999999999999534e-01 4.540802394224720540e-01 1.978771407466344348e-03 -3.544513644472825908e-01 9.691282755295704820e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.424999999999999489e-01 4.653821522491768392e-01 1.993179872693090406e-03 -3.530858097517534655e-01 9.937623707781193527e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.374999999999999445e-01 4.769014936679039085e-01 2.005979531741023357e-03 -3.513800043467352197e-01 1.019144847845819379e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.324999999999999956e-01 4.886346449345284615e-01 2.017049377177898214e-03 -3.493225182223229086e-01 1.045287187544608587e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.275000000000000466e-01 5.005775951851991756e-01 2.026265598582569979e-03 -3.469023981869311934e-01 1.072200016520309607e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.225000000000000422e-01 5.127258301695271081e-01 2.033501911508258687e-03 -3.441092530076189648e-01 1.099892774249153771e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.175000000000000377e-01 5.250742308027356309e-01 2.038629991394965823e-03 -3.409333516017603039e-01 1.128373379738789817e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.125000000000000333e-01 5.376169772560207560e-01 2.041520013564112734e-03 -3.373657334101393679e-01 1.157647890319383865e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.075000000000000289e-01 5.503474572444925217e-01 2.042041305249676312e-03 -3.333983314073273307e-01 1.187720147550586081e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.025000000000000244e-01 5.632581766391137057e-01 2.040063122879623089e-03 -3.290241073171446540e-01 1.218591406480824091e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.975000000000000200e-01 5.763406702035928086e-01 2.035455561412416372e-03 -3.242371981121743851e-01 1.250259945628789726e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.925000000000000155e-01 5.895854142032600498e-01 2.028090602991617329e-03 -3.190330748899858349e-01 1.282720656728878472e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.875000000000000111e-01 6.029817382752228339e-01 2.017843320549846716e-03 -3.134087122085827959e-01 1.315964613431744867e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.825000000000000067e-01 6.165177386631240930e-01 2.004593239484978116e-03 -3.073627683620622775e-01 1.349978619885516817e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.775000000000000022e-01 6.301801920627632114e-01 1.988225870806671711e-03 -3.008957749466908971e-01 1.384744740661081552e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.724999999999999978e-01 6.439544714888326693e-01 1.968634419569647177e-03 -2.940103347785410492e-01 1.420239814920700505e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.674999999999999933e-01 6.578244649443146796e-01 1.945721675726719020e-03 -2.867113262790858541e-01 1.456434958886362541e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.624999999999999889e-01 6.717724983917986448e-01 1.919402088077531987e-03 -2.790061121554848200e-01 1.493295062174515131e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.574999999999999845e-01 6.857792647157757715e-01 1.889604020458412114e-03 -2.709047495353944512e-01 1.530778285188150178e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.524999999999999800e-01 6.998237607785265935e-01 1.856272183247853480e-03 -2.624201980709967574e-01 1.568835566612701848e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.474999999999999756e-01 7.138832350512872571e-01 1.819370227424088951e-03 -2.535685217614769837e-01 1.607410152118832647e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.424999999999999711e-01 7.279331487258245970e-01 1.778883481246646033e-03 -2.443690794061597338e-01 1.646437157645237681e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.374999999999999667e-01 7.419471536575285020e-01 1.734821800113637777e-03 -2.348446976844860423e-01 1.685843183099044129e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.324999999999999623e-01 7.558970909584326048e-01 1.687222489721953034e-03 -2.250218198808028036e-01 1.725545994939354566e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.274999999999999578e-01 7.697530145343935981e-01 1.636153250369337892e-03 -2.149306222488568674e-01 1.765454298849977732e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.224999999999999534e-01 7.834832443358598075e-01 1.581715075123779407e-03 -2.046050889747763335e-01 1.805467626477668563e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.174999999999999489e-01 7.970544545392774793e-01 1.524045020098334369e-03 -1.940830356938323120e-01 1.845476362899723943e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.124999999999999445e-01 8.104318022686655132e-01 1.463318745244157745e-03 -1.834060705941096270e-01 1.885361943926018302e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.074999999999999956e-01 8.235791027646967022e-01 1.399752707701057463e-03 -1.726194813931651861e-01 1.924997254323188134e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.025000000000000466e-01 8.364590570514900403e-01 1.333605868032658633e-03 -1.617720359901450855e-01 1.964247259289411796e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.975000000000000422e-01 8.490335380732406678e-01 1.265180752204383280e-03 -1.509156845117958778e-01 2.002969901649491291e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.925000000000000377e-01 8.612639408763348436e-01 1.194823695030646123e-03 -1.401051509528999928e-01 2.041017295834772760e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.875000000000000333e-01 8.731116015876169145e-01 1.122924075157300710e-03 -1.293974038401716486e-01 2.078237246225264734e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.825000000000000289e-01 8.845382885473979107e-01 1.049912348985559702e-03 -1.188509975621808989e-01 2.114475111239547012e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.775000000000000244e-01 8.955067668464444797e-01 9.762566884862002329e-04 -1.085252794404123478e-01 2.149576024984678035e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.725000000000000200e-01 9.059814345221195442e-01 9.024580479520335910e-04 -9.847946251886938174e-02 2.183387474632914049e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.675000000000000155e-01 9.159290246455330520e-01 8.290435177189038910e-04 -8.877157063621643474e-02 2.215762213376396783e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.625000000000000111e-01 9.253193623651463362e-01 7.565578787943011505e-04 -7.945727074737068962e-02 2.246561465456056172e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.575000000000000067e-01 9.341261596463243944e-01 6.855533574653445298e-04 -7.058861765425090973e-02 2.275658351429165727e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.525000000000000022e-01 9.423278230950888901e-01 6.165776903273490926e-04 -6.221274801647692920e-02 2.302941429297337805e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.474999999999999978e-01 9.499082422334239606e-01 5.501607522261490503e-04 -5.437057311855734293e-02 2.328318212109661722e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.424999999999999933e-01 9.568575175658099452e-01 4.868001637063092113e-04 -4.709553228992965218e-02 2.351718488197512613e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.374999999999999889e-01 9.631725807510720383e-01 4.269464729636397574e-04 -4.041247954893108923e-02 2.373097240706945943e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.324999999999999845e-01 9.688576545256935013e-01 3.709886781176808699e-04 -3.433678292724516579e-02 2.392436944299269008e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.274999999999999800e-01 9.739244993202974543e-01 3.192409966046956733e-04 -2.887371673247931744e-02 2.409749015318168652e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.224999999999999756e-01 9.783923983851724460e-01 2.719318648096039157e-04 -2.401821950134343242e-02 2.425074213667550271e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.174999999999999711e-01 9.822878449540071166e-01 2.291961367964387929e-04 -1.975507300055446766e-02 2.438481844635785656e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.124999999999999667e-01 9.856439139562402918e-01 1.910713175032302644e-04 -1.605953005948400347e-02 2.450067687836840147e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.074999999999999623e-01 9.884993261719069446e-01 1.574984023991006965e-04 -1.289838282343590790e-02 2.459950683901062529e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.024999999999999578e-01 9.908972420641289913e-01 1.283275242709622753e-04 -1.023142194046605322e-02 2.468268526955198272e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.974999999999999534e-01 9.928838518859205431e-01 1.033281545478935231e-04 -8.013196852897782121e-03 2.475172426187884245e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.924999999999999489e-01 9.945068531771312781e-01 8.220314774460963617e-05 -6.194954401610996975e-03 2.480821393844734324e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.874999999999999445e-01 9.958139216916204184e-01 6.460551783189864014e-05 -4.726613558720883963e-03 2.485376471935911269e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.824999999999999400e-01 9.968512837082367239e-01 5.015657124553455059e-05 -3.558632407516554731e-03 2.488995313726658942e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.774999999999999911e-01 9.976624855663045466e-01 3.846393688173132121e-05 -2.643640312364175810e-03 2.491827486218543886e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.725000000000000422e-01 9.982874319569348120e-01 2.913814344199619046e-05 -1.937740638487665378e-03 2.494010764648685985e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.675000000000000377e-01 9.987617323261184232e-01 2.180667158649281562e-05 -1.401431415079509683e-03 2.495668566855643089e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.625000000000000333e-01 9.991163604322256253e-01 1.612478953620245900e-05 -1.000135453001291946e-03 2.496908546109499305e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.575000000000000289e-01 9.993776013317052787e-01 1.178290490509628116e-05 -7.043704665121492845e-04 2.497822246706767668e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.525000000000000244e-01 9.995672371544712664e-01 8.510547065160775355e-06 -4.896184590553692793e-04 2.498485642709865839e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.475000000000000200e-01 9.997029101367904680e-01 6.077392007452312154e-06 -3.359696005007518070e-04 2.498960333885944074e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.425000000000000155e-01 9.997985984299527784e-01 4.291930629432043108e-06 -2.276193950596375681e-04 2.499295163184771962e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.375000000000000111e-01 9.998651453768382380e-01 2.998448478019347765e-06 -1.522915590736455423e-04 2.499528039820626990e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.325000000000000067e-01 9.999107934858407765e-01 2.072967892956443230e-06 -1.006461843811598880e-04 2.499687790856125247e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.275000000000000022e-01 9.999416873328378363e-01 1.418713043149936747e-06 -6.571702434329667350e-05 2.499795911537435966e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.224999999999999978e-01 9.999623226483728144e-01 9.615382808905166281e-07 -4.240604805851745228e-05 2.499868131736122212e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.174999999999999933e-01 9.999759302213737655e-01 6.456290427988404889e-07 -2.704974797220668147e-05 2.499915756787550958e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.124999999999999889e-01 9.999847921007207763e-01 4.296644061051993668e-07 -1.706107855628545745e-05 2.499946772759094937e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.074999999999999845e-01 9.999904936965164914e-01 2.835321991486271586e-07 -1.064355273417634708e-05 2.499966728097533064e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.024999999999999800e-01 9.999941190254486578e-01 1.856149101978276708e-07 -6.569619704798677602e-06 2.499979416650496944e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.749999999999997558e-02 9.999963980015875720e-01 1.206104509424127851e-07 -4.013402017979364471e-06 2.499987393028708649e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.249999999999997113e-02 9.999978149099367775e-01 7.783246644679590500e-08 -2.427501763975299770e-06 2.499992352193333378e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.749999999999996669e-02 9.999986865366398137e-01 4.991143480524616707e-08 -1.454282071679896054e-06 2.499995402881350692e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.249999999999996225e-02 9.999992172917838706e-01 3.182630584479531569e-08 -8.633005933058664444e-07 2.499997260522342390e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.749999999999995781e-02 9.999995373539417587e-01 2.019412175933968667e-08 -5.080412447820933147e-07 2.499998380739187009e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.249999999999995337e-02 9.999997285895317889e-01 1.276007079789875198e-08 -2.965370286642760591e-07 2.499999050063500761e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.749999999999994893e-02 9.999998418647674248e-01 8.036128639257041864e-09 -1.717691863810697145e-07 2.499999446526731006e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.249999999999994449e-02 9.999999084218529344e-01 5.049059595054057381e-09 -9.880287970933764265e-08 2.499999679476496706e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.749999999999994005e-02 9.999999472401076561e-01 3.168318807717025296e-09 -5.647504753412022888e-08 2.499999815340392395e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.249999999999999112e-02 9.999999697297592416e-01 1.987966226700963079e-09 -3.210325231518632701e-08 2.499999894054165228e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.750000000000004219e-02 9.999999826834687910e-01 1.249154091817061235e-09 -1.816490467481861898e-08 2.499999939392139936e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.250000000000003775e-02 9.999999901080277587e-01 7.873445020684942444e-10 -1.024075718737538342e-08 2.499999965378099542e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.750000000000003331e-02 9.999999943468887986e-01 4.990589110334697744e-10 -5.758492354178157061e-09 2.499999980214107964e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.250000000000002887e-02 9.999999967599983997e-01 3.189415207964742056e-10 -3.233129440331440485e-09 2.499999988659992400e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.750000000000002442e-02 9.999999981309776187e-01 2.065866915831045749e-10 -1.813592514077195525e-09 2.499999993458421610e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.250000000000001998e-02 9.999999989084084051e-01 1.364772646662996968e-10 -1.015776058102347593e-09 2.499999996179429029e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.750000000000001554e-02 9.999999993473621673e-01 9.316840391632199181e-11 -5.652232789189954694e-10 2.499999997715771638e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.250000000000001110e-02 9.999999995916094564e-01 6.687186873088225214e-11 -3.064520570042398731e-10 2.499999998570628268e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.499999999999951150e-03 9.999999997206797664e-01 5.198831055678703162e-11 -1.507487200146329614e-10 2.499999999022381125e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.499999999999946709e-03 9.999999997762927251e-01 4.525435346396415583e-11 -4.527108517861353159e-11 2.499999999217026314e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.500000000000057732e-03 9.999999997762938353e-01 4.524662933063923663e-11 4.524089030695588826e-11 2.499999999217022761e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.500000000000062172e-03 9.999999997206805435e-01 5.202772710121033006e-11 1.508160831395701813e-10 2.499999999022379793e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.249999999999995559e-02 9.999999995916107887e-01 6.685622933739906517e-11 3.064034231558660192e-10 2.499999998570634041e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.749999999999996003e-02 9.999999993473612792e-01 9.315770859153956447e-11 5.651929910747422984e-10 2.499999997715766753e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.249999999999996447e-02 9.999999989084066288e-01 1.364999042876527462e-10 1.015840997264594558e-09 2.499999996179421480e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.749999999999996891e-02 9.999999981309756203e-01 2.065491878064361145e-10 1.813595972057546282e-09 2.499999993458413616e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.249999999999997335e-02 9.999999967599957351e-01 3.190002817733662429e-10 3.233104728583055441e-09 2.499999988659982186e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.749999999999997780e-02 9.999999943468873553e-01 4.989826329024333553e-10 5.758505232648076715e-09 2.499999980214109740e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.249999999999998224e-02 9.999999901080269815e-01 7.873945559045129335e-10 1.024074274737995048e-08 2.499999965378090661e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.749999999999998668e-02 9.999999826834660155e-01 1.249136282157387192e-09 1.816491650962507598e-08 2.499999939392139492e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.249999999999999112e-02 9.999999697297614620e-01 1.987985256512712268e-09 3.210326048895652174e-08 2.499999894054165672e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.749999999999999556e-02 9.999999472401097655e-01 3.168252496702512797e-09 5.647501591629771254e-08 2.499999815340391951e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.250000000000000000e-02 9.999999084218458290e-01 5.049112502728430974e-09 9.880291931853129132e-08 2.499999679476486936e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.750000000000000444e-02 9.999998418647710885e-01 8.036119986337967528e-09 1.717691504118580669e-07 2.499999446526733227e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.250000000000000888e-02 9.999997285895282362e-01 1.276006715869110614e-08 2.965370158632303399e-07 2.499999050063497208e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.750000000000001332e-02 9.999995373539382060e-01 2.019419042799451155e-08 5.080412707332099730e-07 2.499998380739165693e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.250000000000001776e-02 9.999992172917802069e-01 3.182622351142213343e-08 8.633006139525557375e-07 2.499997260522341946e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.750000000000002220e-02 9.999986865366456978e-01 4.991146382946371847e-08 1.454282024864687026e-06 2.499995402881356465e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.250000000000002665e-02 9.999978149099361113e-01 7.783249427250197084e-08 2.427501795884797380e-06 2.499992352193324052e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.750000000000003109e-02 9.999963980015874609e-01 1.206104439735185889e-07 4.013402004111447985e-06 2.499987393028710869e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.025000000000000355e-01 9.999941190254485468e-01 1.856148647001348764e-07 6.569619656522869101e-06 2.499979416650487174e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.075000000000000400e-01 9.999904936965127167e-01 2.835322379899493887e-07 1.064355278927570477e-05 2.499966728097531732e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.125000000000000444e-01 9.999847921007196661e-01 4.296643485861440933e-07 1.706107856749742929e-05 2.499946772759089164e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.175000000000000488e-01 9.999759302213780954e-01 6.456290607572072966e-07 2.704974790582207004e-05 2.499915756787550514e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.225000000000000533e-01 9.999623226483721483e-01 9.615383222407785589e-07 4.240604808451062339e-05 2.499868131736129762e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.275000000000000577e-01 9.999416873328446087e-01 1.418713013734766513e-06 6.571702437213603116e-05 2.499795911537442628e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.325000000000000622e-01 9.999107934858442182e-01 2.072967930686256163e-06 1.006461843498253475e-04 2.499687790856138569e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.375000000000000666e-01 9.998651453768410136e-01 2.998448425413247645e-06 1.522915590635256534e-04 2.499528039820624770e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.425000000000000711e-01 9.997985984299561091e-01 4.291930670351373004e-06 2.276193950903889298e-04 2.499295163184777735e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.474999999999999645e-01 9.997029101367906900e-01 6.077391988552768393e-06 3.359696004854320303e-04 2.498960333885951179e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.524999999999999689e-01 9.995672371544707113e-01 8.510547052655912758e-06 4.896184590347343098e-04 2.498485642709864507e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.574999999999999734e-01 9.993776013317068330e-01 1.178290490003324336e-05 7.043704665602916557e-04 2.497822246706770333e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.624999999999999778e-01 9.991163604322290670e-01 1.612478952333613357e-05 1.000135453000399648e-03 2.496908546109519289e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.674999999999999822e-01 9.987617323261143154e-01 2.180667158481070644e-05 1.401431415097011308e-03 2.495668566855645754e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.724999999999999867e-01 9.982874319569293720e-01 2.913814346949492197e-05 1.937740638580981575e-03 2.494010764648685541e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.774999999999999911e-01 9.976624855663084324e-01 3.846393684898380096e-05 2.643640312285759370e-03 2.491827486218552767e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.824999999999999956e-01 9.968512837082360578e-01 5.015657128425291450e-05 3.558632407534548150e-03 2.488995313726665159e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.875000000000000000e-01 9.958139216916139791e-01 6.460551785373342835e-05 4.726613558723439211e-03 2.485376471935921039e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.925000000000000044e-01 9.945068531771439346e-01 8.220314769684044739e-05 6.194954401581125036e-03 2.480821393844733436e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.975000000000000089e-01 9.928838518859181006e-01 1.033281545684039041e-04 8.013196852866557099e-03 2.475172426187899788e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.025000000000000133e-01 9.908972420641320999e-01 1.283275242527932695e-04 1.023142194048612917e-02 2.468268526955192055e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.075000000000000178e-01 9.884993261719017266e-01 1.574984024179101947e-04 1.289838282343298316e-02 2.459950683901054092e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.125000000000000222e-01 9.856439139562397367e-01 1.910713174854709244e-04 1.605953005948753884e-02 2.450067687836832597e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.175000000000000266e-01 9.822878449539990120e-01 2.291961368239679329e-04 1.975507300058775700e-02 2.438481844635780771e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.225000000000000311e-01 9.783923983851727790e-01 2.719318647981279610e-04 2.401821950128756045e-02 2.425074213667548939e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.275000000000000355e-01 9.739244993202893497e-01 3.192409965993367872e-04 2.887371673247057097e-02 2.409749015318185972e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.325000000000000400e-01 9.688576545256948336e-01 3.709886781030337865e-04 3.433678292726875803e-02 2.392436944299266788e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.375000000000000444e-01 9.631725807510783666e-01 4.269464729730246657e-04 4.041247954897227851e-02 2.373097240706953048e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.425000000000000488e-01 9.568575175657996201e-01 4.868001637090151089e-04 4.709553228992986035e-02 2.351718488197512613e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.475000000000000533e-01 9.499082422334303999e-01 5.501607522348650600e-04 5.437057311848858543e-02 2.328318212109655949e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.525000000000000577e-01 9.423278230951039891e-01 6.165776903227886130e-04 6.221274801649786385e-02 2.302941429297352016e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.575000000000000622e-01 9.341261596463255046e-01 6.855533574464054694e-04 7.058861765424211121e-02 2.275658351429175497e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.625000000000000666e-01 9.253193623651370103e-01 7.565578787788841209e-04 7.945727074736505524e-02 2.246561465456055728e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.675000000000000711e-01 9.159290246455320528e-01 8.290435177259668177e-04 8.877157063620348676e-02 2.215762213376399448e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.724999999999999645e-01 9.059814345221115506e-01 9.024580479846845563e-04 9.847946251886523228e-02 2.183387474632908720e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.774999999999999689e-01 8.955067668464428143e-01 9.762566884469194798e-04 1.085252794404221593e-01 2.149576024984664269e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.824999999999999734e-01 8.845382885473952461e-01 1.049912349018636108e-03 1.188509975621981213e-01 2.114475111239535909e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.874999999999999778e-01 8.731116015876071446e-01 1.122924075165325107e-03 1.293974038401726478e-01 2.078237246225256740e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.924999999999999822e-01 8.612639408763531623e-01 1.194823695020114400e-03 1.401051509529185890e-01 2.041017295834780754e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.974999999999999867e-01 8.490335380732209059e-01 1.265180752236271617e-03 1.509156845117730628e-01 2.002969901649485074e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.024999999999999911e-01 8.364590570514830459e-01 1.333605867989398315e-03 1.617720359900999272e-01 1.964247259289409131e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.074999999999999956e-01 8.235791027646870432e-01 1.399752707693938157e-03 1.726194813931459238e-01 1.924997254323176588e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.125000000000000000e-01 8.104318022686796130e-01 1.463318745274262136e-03 1.834060705940989411e-01 1.885361943926027406e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.175000000000000044e-01 7.970544545392737046e-01 1.524045020059729182e-03 1.940830356938576251e-01 1.845476362899741263e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.225000000000000089e-01 7.834832443358766829e-01 1.581715075122615624e-03 2.046050889748202706e-01 1.805467626477674559e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.275000000000000133e-01 7.697530145344043673e-01 1.636153250382597251e-03 2.149306222488347184e-01 1.765454298849997272e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.325000000000000178e-01 7.558970909584487030e-01 1.687222489741924255e-03 2.250218198808154324e-01 1.725545994939363004e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.375000000000000222e-01 7.419471536575312776e-01 1.734821800093609527e-03 2.348446976844703049e-01 1.685843183099031251e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.425000000000000266e-01 7.279331487258069444e-01 1.778883481261808600e-03 2.443690794061457172e-01 1.646437157645244564e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.475000000000000311e-01 7.138832350512857028e-01 1.819370227425628084e-03 2.535685217614954134e-01 1.607410152118823321e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.525000000000000355e-01 6.998237607785378067e-01 1.856272183202900073e-03 2.624201980710209048e-01 1.568835566612730048e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.575000000000000400e-01 6.857792647157652244e-01 1.889604020492497913e-03 2.709047495353985036e-01 1.530778285188139964e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.625000000000000444e-01 6.717724983918135218e-01 1.919402088060393570e-03 2.790061121554798240e-01 1.493295062174518906e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.675000000000000488e-01 6.578244649443247827e-01 1.945721675732179495e-03 2.867113262791138317e-01 1.456434958886357434e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.725000000000000533e-01 6.439544714888314481e-01 1.968634419575452862e-03 2.940103347785723020e-01 1.420239814920706944e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.775000000000000577e-01 6.301801920627839726e-01 1.988225870818527679e-03 3.008957749466968368e-01 1.384744740661109086e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.825000000000000622e-01 6.165177386631139900e-01 2.004593239450343928e-03 3.073627683620370754e-01 1.349978619885498832e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.875000000000000666e-01 6.029817382752187260e-01 2.017843320575615600e-03 3.134087122085326693e-01 1.315964613431728214e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.925000000000000711e-01 5.895854142032771472e-01 2.028090602977201343e-03 3.190330748899917745e-01 1.282720656728883135e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.974999999999999645e-01 5.763406702036010243e-01 2.035455561429450055e-03 3.242371981121994762e-01 1.250259945628793723e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.024999999999999689e-01 5.632581766391062672e-01 2.040063122865602620e-03 3.290241073171639719e-01 1.218591406480796557e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.074999999999999734e-01 5.503474572444829738e-01 2.042041305258659577e-03 3.333983314073317716e-01 1.187720147550620720e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.124999999999999778e-01 5.376169772560496218e-01 2.041520013533879539e-03 3.373657334101579086e-01 1.157647890319391859e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.174999999999999822e-01 5.250742308027468441e-01 2.038629991412440560e-03 3.409333516017611365e-01 1.128373379738810911e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.224999999999999867e-01 5.127258301695127862e-01 2.033501911496775685e-03 3.441092530075858247e-01 1.099892774249127347e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.274999999999999911e-01 5.005775951851973993e-01 2.026265598587335265e-03 3.469023981869240880e-01 1.072200016520282739e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.324999999999999956e-01 4.886346449345413401e-01 2.017049377182122700e-03 3.493225182223422265e-01 1.045287187544662544e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.375000000000000000e-01 4.769014936679220051e-01 2.005979531745854996e-03 3.513800043467295575e-01 1.019144847845820934e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.425000000000000044e-01 4.653821522491776719e-01 1.993179872669009842e-03 3.530858097517434180e-01 9.937623707781194637e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.475000000000000089e-01 4.540802394224483507e-01 1.978771407492074200e-03 3.544513644472732650e-01 9.691282755295503870e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.525000000000000133e-01 4.429991084191583495e-01 1.962872106002612124e-03 3.554885041160557591e-01 9.452305704486191340e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.575000000000000178e-01 4.321419975199018437e-01 1.945596771331585800e-03 3.562094146692152963e-01 9.220571225227154333e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.625000000000000222e-01 4.215122147440755751e-01 1.927056994809074652e-03 3.566265928912655259e-01 8.995960755594523128e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.675000000000000266e-01 4.111133833831205342e-01 1.907361277509151288e-03 3.567528323843429661e-01 8.778363561379639579e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.725000000000000311e-01 4.009497664761130231e-01 1.886615177720828195e-03 3.566012288988166801e-01 8.567683213813137577e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.775000000000000355e-01 3.910267668836651667e-01 1.864921943309286873e-03 3.561852523070184184e-01 8.363846633400724428e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.825000000000000400e-01 3.813515912719931955e-01 1.842382787423714387e-03 3.555188045307277611e-01 8.166817052137876898e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.875000000000000444e-01 3.719345562027167595e-01 1.819102956268926850e-03 3.546165995461514897e-01 7.976614895114574333e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.925000000000000488e-01 3.627916540185898708e-01 1.795243879325056748e-03 3.534940109538516895e-01 7.793371338543564342e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.975000000000000533e-01 3.539330209825390372e-01 1.769816837913252682e-03 3.521695990973408574e-01 7.617092682249665403e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.025000000000000577e-01 3.457175138377028834e-01 1.748568666259473414e-03 3.506771735176439919e-01 7.454227787568161734e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.075000000000000622e-01 3.356609627033593224e-01 1.717885753093370809e-03 3.488591845117657853e-01 7.259106641684581751e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.125000000000000666e-01 3.305981678402604151e-01 1.693399039843189024e-03 3.473141116251617366e-01 7.156170357266722348e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.175000000000000711e-01 3.317203622100675098e-01 1.676001836534454434e-03 3.463601150150451558e-01 7.165776760264610523e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.225000000000000755e-01 3.335250037275435120e-01 1.655533542104505214e-03 3.454686011323454542e-01 7.188057879848709364e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.275000000000000799e-01 3.350896232273036235e-01 1.635483569515715696e-03 3.445569482713475851e-01 7.206282406756037151e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.324999999999999734e-01 3.367224222809171441e-01 1.615820121709834068e-03 3.436506973290671119e-01 7.226049769020911340e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.374999999999999778e-01 3.383185773254356876e-01 1.596495424845445574e-03 3.427420350934894389e-01 7.245448260860931633e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.424999999999999822e-01 3.398908706230697740e-01 1.577529139064436222e-03 3.418321302356889246e-01 7.264706674258755159e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.474999999999999867e-01 3.414135967495842694e-01 1.558897287675982055e-03 3.409201668356273141e-01 7.283349219495255378e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.524999999999999911e-01 3.428859389313098083e-01 1.540602974317890547e-03 3.400068743944237859e-01 7.301354336687827518e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.574999999999999956e-01 3.443050153302307792e-01 1.522635867992190540e-03 3.390928985265120876e-01 7.318662604922500092e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.625000000000000000e-01 3.456718304403080255e-01 1.504992110444564870e-03 3.381789770050332433e-01 7.335286311978426177e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.675000000000000044e-01 3.469875581290144395e-01 1.487668048068574445e-03 3.372657208817347319e-01 7.351242000697836287e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.725000000000000089e-01 3.482538794238966839e-01 1.470658734683426196e-03 3.363535489602937356e-01 7.366557708285713657e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.775000000000000133e-01 3.494724147046611162e-01 1.453955712662751776e-03 3.354426641653668884e-01 7.381262800284739134e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.825000000000000178e-01 3.506448133236983455e-01 1.437549648731925806e-03 3.345331804605981563e-01 7.395387946575826543e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.875000000000000222e-01 3.517728741375934498e-01 1.421433789440895625e-03 3.336253491423207818e-01 7.408964057818651083e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.925000000000000266e-01 3.528586912634461559e-01 1.405605784282846441e-03 3.327197229897619901e-01 7.422022391560849641e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.975000000000000311e-01 3.539045892435181973e-01 1.390066400064269821e-03 3.318171075118810931e-01 7.434593820395822839e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.025000000000000355e-01 3.549126813443723716e-01 1.374814045253213964e-03 3.309181476532406241e-01 7.446706756700104402e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.075000000000000400e-01 3.558832569449109640e-01 1.359832304659617684e-03 3.300218477850460630e-01 7.458380206916229715e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.125000000000000444e-01 3.568096987688709754e-01 1.345065121341061220e-03 3.291209482677993625e-01 7.469602410212602406e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.175000000000000488e-01 3.576661603053876703e-01 1.330372571715277355e-03 3.281908078422147712e-01 7.480279935174010131e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.225000000000000533e-01 3.583851150241895156e-01 1.315463595922063654e-03 3.271693635677606626e-01 7.490146805999290391e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.275000000000000577e-01 3.588269726796342041e-01 1.299814985112508325e-03 3.259304390871330392e-01 7.498644924518715893e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.325000000000000622e-01 3.587521657049532742e-01 1.282606610014151325e-03 3.242599948660963571e-01 7.504819928884808311e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.375000000000000666e-01 3.578127783270857454e-01 1.262719747383517308e-03 3.218505539053939102e-01 7.507300854773786281e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.425000000000000711e-01 3.555802831291872690e-01 1.238842799887629421e-03 3.183280333314975619e-01 7.504425662843419165e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.475000000000000755e-01 3.516158239319194800e-01 1.209698956182301893e-03 3.133157005962277641e-01 7.494530672798439541e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.525000000000000799e-01 3.455728022422550616e-01 1.174361378941934974e-03 3.065250452599780351e-01 7.476355222092414543e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.574999999999999734e-01 3.373054346051240771e-01 1.132574162601132769e-03 2.978495449690778396e-01 7.449453014093643244e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.624999999999999778e-01 3.269488885610459805e-01 1.084974334097234738e-03 2.874310735128655092e-01 7.414476789213243491e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.674999999999999822e-01 3.149408644841729110e-01 1.033125349437488249e-03 2.756734605259229531e-01 7.373226919572164473e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.724999999999999867e-01 3.019706417104206508e-01 9.793247714698655876e-04 2.631926229539019446e-01 7.328422090756416818e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.774999999999999911e-01 2.888646395316416537e-01 9.262218514703171807e-04 2.507129828561681650e-01 7.283239379277740566e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.824999999999999956e-01 2.764391755563273545e-01 8.763474672909727118e-04 2.389382038702301536e-01 7.240749286305030452e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.875000000000000000e-01 2.653624046680653770e-01 8.316906031672187003e-04 2.284330403361792827e-01 7.203406324862469123e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.925000000000000044e-01 2.560628508885139376e-01 7.934357968844197749e-04 2.195479626559855291e-01 7.172730252020770303e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.975000000000000089e-01 2.487031825291179388e-01 7.619124169906606485e-04 2.124012053271993050e-01 7.149237347144670185e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.025000000000000133e-01 2.432140190147081271e-01 7.367302351727316595e-04 2.069121739004050886e-01 7.132591629101215913e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.075000000000000178e-01 2.393649149650954322e-01 7.170226610827713093e-04 2.028654484105523459e-01 7.121884149328580049e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.125000000000000222e-01 2.368446919671577666e-01 7.017078125559075234e-04 1.999811089714148837e-01 7.115935551717563756e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.175000000000000266e-01 2.353295474753217820e-01 6.897013409087400689e-04 1.979731313183316077e-01 7.113544587586875245e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.225000000000000311e-01 2.345285196561688879e-01 6.800520974267441898e-04 1.965874835195647874e-01 7.113648278329761654e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.275000000000000355e-01 2.342058221951620611e-01 6.720030326047477963e-04 1.956200760943892225e-01 7.115395675520461705e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.325000000000000400e-01 2.341853474849379668e-01 6.649967559738294894e-04 1.949195008762578396e-01 7.118156978178661332e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.375000000000000444e-01 2.343443294344362826e-01 6.586490744357232936e-04 1.943807341997475790e-01 7.121494379055479662e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.425000000000000488e-01 2.346022430152136518e-01 6.527098147944681303e-04 1.939350333549843264e-01 7.125116417428647431e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.475000000000000533e-01 2.349090653934078898e-01 6.470234441704817959e-04 1.935394882807144612e-01 7.128829648721021206e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.525000000000000577e-01 2.352350847285852864e-01 6.414956615004737111e-04 1.931679901114070896e-01 7.132493769702197284e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.575000000000000622e-01 2.355629969230627896e-01 6.360675874948458833e-04 1.928041289496883470e-01 7.135980437750766292e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.625000000000000666e-01 2.358821584547732830e-01 6.306965275635872514e-04 1.924357797341499365e-01 7.139131898998875014e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.675000000000000711e-01 2.361844456620189048e-01 6.253410269055003582e-04 1.920507570268470687e-01 7.141712468252560120e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.725000000000000755e-01 2.364610314955754300e-01 6.199474770783304327e-04 1.916327535429843409e-01 7.143342922443152165e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.775000000000000799e-01 2.366993733445282300e-01 6.144353367346472002e-04 1.911566792580776941e-01 7.143404025027793036e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.824999999999999734e-01 2.368796993295859132e-01 6.086777374542652564e-04 1.905823841145662390e-01 7.140889843875755094e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.874999999999999778e-01 2.369702199954762667e-01 6.024736747635445894e-04 1.898455162982781719e-01 7.134183649724521459e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.924999999999999822e-01 2.369201514545818121e-01 5.955070936901390912e-04 1.888439281453305196e-01 7.120719060115421328e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.974999999999999867e-01 2.366494351295345688e-01 5.872872716165193456e-04 1.874176728284699667e-01 7.096478798765496476e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.024999999999999911e-01 2.360338891125629834e-01 5.770649012896306726e-04 1.853205318653504130e-01 7.055280365742159221e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.074999999999999956e-01 2.348847465817164581e-01 5.637217023197495496e-04 1.821819752003251969e-01 6.987822215228001177e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.125000000000000000e-01 2.329229093155037733e-01 5.456439317430042098e-04 1.774623570808202822e-01 6.880563148766895010e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.175000000000000044e-01 2.297524442457503646e-01 5.206232057996647506e-04 1.704148017348438571e-01 6.714777792533457301e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.225000000000000089e-01 2.248478721394659985e-01 4.858990681321127218e-04 1.600907365431435414e-01 6.466724892604717168e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.275000000000000133e-01 2.175892206595047840e-01 4.385774405800464031e-04 1.454669668531996252e-01 6.110888831842071767e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.325000000000000178e-01 2.074060926567919960e-01 3.767732308090620814e-04 1.258151963645766092e-01 5.629285928233430658e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.375000000000000222e-01 1.941019519175261610e-01 3.016748942227794137e-04 1.013977780107845755e-01 5.028735505124012350e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.425000000000000266e-01 1.783419073538561328e-01 2.197695115178285310e-04 7.427017682223990835e-02 4.360232676827769382e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.475000000000000311e-01 1.619917158213189656e-01 1.426535411957229114e-04 4.833950926256602720e-02 3.719440676949481994e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.525000000000000355e-01 1.476620814424521033e-01 8.190397041327430550e-05 2.771013545041026149e-02 3.206248135818563494e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.575000000000000400e-01 1.372888600532946868e-01 4.215057969994820874e-05 1.418926434423975133e-02 2.865822513743812028e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.625000000000000444e-01 1.310395914490087299e-01 1.999679989034554533e-05 6.701647307033866026e-03 2.674453124822248062e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.675000000000000488e-01 1.277814388890896879e-01 9.005818811451546461e-06 3.016804556403948623e-03 2.579024054600557170e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.725000000000000533e-01 1.262342845922776735e-01 3.936270682888090396e-06 1.323513119357716105e-03 2.534786299123715780e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.775000000000000577e-01 1.255368906889638980e-01 1.692224216941048988e-06 5.726478465635239474e-04 2.515075908566092311e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.825000000000000622e-01 1.252309388598887852e-01 7.205322617959527876e-07 2.457305979738173742e-04 2.506474261446184348e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.875000000000000666e-01 1.250986335805979177e-01 3.048477370562230593e-07 1.048389770585674501e-04 2.502763198708401471e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.925000000000000711e-01 1.250419036359059211e-01 1.283420113677716329e-07 4.451829395924377703e-05 2.501173565757504047e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.975000000000000755e-01 1.250177217611073144e-01 5.379856216725891445e-08 1.882315053523552458e-05 2.500496256650090454e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.025000000000000799e-01 1.250074630836667255e-01 2.245886056795765817e-08 7.925920364600168126e-06 2.500208974761278236e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.074999999999999734e-01 1.250031298640202626e-01 9.337773320401383611e-09 3.323710484571872134e-06 2.500087637677369523e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.124999999999999778e-01 1.250013071592247504e-01 3.866533875284827113e-09 1.388038013070079931e-06 2.500036600718010815e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.174999999999999822e-01 1.250005436375655476e-01 1.594600059388995506e-09 5.772466359926542495e-07 2.500015221896895179e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.224999999999999867e-01 1.250002251342463011e-01 6.548559693799368189e-10 2.390420385726911348e-07 2.500006303766638682e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.274999999999999911e-01 1.250000928309983328e-01 2.678271068075407250e-10 9.856150575475554721e-08 2.500002599269279813e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.324999999999999956e-01 1.250000381091122548e-01 1.088766736686419502e-10 4.045996013237406430e-08 2.500001067055370174e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.375000000000000000e-01 1.250000155744108166e-01 4.426157924871635430e-11 1.653459581422590415e-08 2.500000436083538724e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.425000000000000044e-01 1.250000063358094327e-01 1.785460601943792499e-11 6.726135578199055604e-09 2.500000177402669221e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.475000000000000089e-01 1.250000025654235958e-01 7.155706884898600813e-12 2.723242375403199811e-09 2.500000071831851023e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.525000000000000133e-01 1.250000010338088163e-01 2.822239342275369333e-12 1.097405971010064741e-09 2.500000028946656183e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.575000000000000178e-01 1.250000004145749855e-01 1.124261778665885662e-12 4.401692858192781534e-10 2.500000011608101147e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.625000000000000222e-01 1.250000001654284210e-01 4.892070480078758549e-13 1.755294667955619202e-10 2.500000004631998674e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.675000000000000266e-01 1.250000000656769916e-01 1.365365211685137210e-13 6.960853654456507704e-11 2.500000001838954544e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.725000000000000311e-01 1.250000000259392507e-01 7.690978421202325466e-14 2.760669696999613180e-11 2.500000000726309568e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.775000000000000355e-01 1.250000000101925968e-01 2.559615986129968917e-14 1.095356435862077064e-11 2.500000000285379498e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.825000000000000400e-01 1.250000000039856174e-01 4.894488260559253373e-14 4.154932961808939511e-12 2.500000000111601284e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.875000000000000444e-01 1.250000000015498436e-01 -4.323748008967293653e-14 1.501943309775540757e-12 2.500000000043391402e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.924999999999999378e-01 1.250000000005969947e-01 -6.391896908213923611e-14 7.239706121884572898e-13 2.500000000016708301e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.975000000000000533e-01 1.250000000002347844e-01 7.647121208643003445e-14 3.852652836558307146e-13 2.500000000006566969e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.002500000000000169e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00


==> final_sol_Sod_400x400_order1_slice.dat <==
x y rho rhou rhov rhoE b
2.500000000000057732e-03 -1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -1.002499999999999947e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.975000000000000533e-01 1.250000000002691736e-01 6.531616131731715474e-16 -2.853370980726367257e-13 2.500000000007536194e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.924999999999999378e-01 1.250000000006983303e-01 1.822642714035480947e-15 -7.405950373628708399e-13 2.500000000019552693e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.875000000000000444e-01 1.250000000018018642e-01 4.741790819787886283e-15 -1.911148264919468351e-12 2.500000000050452420e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.824999999999999289e-01 1.250000000046236348e-01 1.220805560644812599e-14 -4.904309056358730419e-12 2.500000000129462552e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.775000000000000355e-01 1.250000000118000054e-01 3.123981604223251697e-14 -1.251661684164432656e-11 2.500000000330400152e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.724999999999999201e-01 1.250000000299540392e-01 7.952466012555465237e-14 -3.177394939459678110e-11 2.500000000838714098e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.675000000000000266e-01 1.250000000756405771e-01 2.013826515100505565e-13 -8.023811464990842322e-11 2.500000002117937492e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.624999999999999112e-01 1.250000001900326840e-01 5.073485607364045184e-13 -2.015878077572103409e-10 2.500000005320916485e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.575000000000000178e-01 1.250000004750335125e-01 1.271730288958070861e-12 -5.039300868157294824e-10 2.500000013300940349e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.524999999999999023e-01 1.250000011816548573e-01 3.171995494096970600e-12 -1.253564468367989008e-09 2.500000033086337559e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.475000000000000089e-01 1.250000029253268974e-01 7.873530286945141583e-12 -3.103418626041951438e-09 2.500000081909156679e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.425000000000000044e-01 1.250000072081073887e-01 1.945141655336977868e-11 -7.647105181877344000e-09 2.500000201827024537e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.375000000000000000e-01 1.250000176797178841e-01 4.783240473936130536e-11 -1.875689514655127489e-08 2.500000495032198011e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.325000000000001066e-01 1.250000431696929037e-01 1.170916036141931927e-10 -4.580093957528775577e-08 2.500001208751970738e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.274999999999999911e-01 1.250001049475481518e-01 2.853666819176970831e-10 -1.113467789345093217e-07 2.500002938534662267e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.225000000000000977e-01 1.250002540346550894e-01 6.924589267304453743e-10 -2.695309714310211134e-07 2.500007112989511837e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.174999999999999822e-01 1.250006123157752225e-01 1.673150881084924455e-09 -6.496846413034242270e-07 2.500017144951648396e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.125000000000000888e-01 1.250014697717732881e-01 4.025884486639315411e-09 -1.559520817989137842e-06 2.500041154234922125e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.074999999999999734e-01 1.250035134972628248e-01 9.647286489146016218e-09 -3.728218873916104570e-06 2.500098381448613849e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.025000000000000799e-01 1.250083647933981634e-01 2.302486843053899581e-08 -8.876719453957377003e-06 2.500234233909719439e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.974999999999999645e-01 1.250198326759151823e-01 5.473507072448467961e-08 -2.104984530855185220e-05 2.500555423867621974e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.925000000000000711e-01 1.250468215722940479e-01 1.296093057202949550e-07 -4.971231821025008207e-05 2.501311599859114554e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.874999999999999556e-01 1.251100149717345178e-01 3.057207763576025102e-07 -1.168966906033572836e-04 2.503083633252187190e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.825000000000000622e-01 1.252569940274934346e-01 7.183106143070947945e-07 -2.735341637011197988e-04 2.507212855681017483e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.774999999999999467e-01 1.255953616697710884e-01 1.680508378578085955e-06 -6.360413799961116754e-04 2.516757945964167575e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.725000000000000533e-01 1.263605055761382878e-01 3.909042983722940857e-06 -1.464958864416271130e-03 2.538529145581905344e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.674999999999999378e-01 1.280340014743603927e-01 8.996637453063348526e-06 -3.318585943761679247e-03 2.586969731128374028e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.625000000000000444e-01 1.314777812559131953e-01 2.021531118565528294e-05 -7.288361269517521293e-03 2.689801262375391966e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.574999999999999289e-01 1.378791442970398462e-01 4.314312591836426029e-05 -1.514084649394293290e-02 2.890666855433517424e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.525000000000000355e-01 1.481642207457172511e-01 8.418484772284480781e-05 -2.882850667257406962e-02 3.235974521284838423e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.474999999999999201e-01 1.620510384150059269e-01 1.457468543274199890e-04 -4.905415482693991497e-02 3.740294040544128173e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.425000000000000266e-01 1.777996104179734860e-01 2.223612778687149565e-04 -7.407296403778679261e-02 4.359339299258834233e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.374999999999999112e-01 1.931238234486529204e-01 3.030130176130605129e-04 -1.003276457685806783e-01 5.006155138041380459e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.325000000000000178e-01 2.063010345074385576e-01 3.771784124977280725e-04 -1.243463903950165483e-01 5.596171143012105276e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.275000000000000133e-01 2.166004783260479793e-01 4.388076610567914347e-04 -1.440931052788689826e-01 6.079483579402460425e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.225000000000000089e-01 2.240879729430562406e-01 4.865349142827335611e-04 -1.590939409881806099e-01 6.444283566185898815e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.175000000000000044e-01 2.292367524537919088e-01 5.219133868801498124e-04 -1.698706959959203622e-01 6.703359183281542011e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.125000000000000000e-01 2.326218120980000081e-01 5.476048483038422482e-04 -1.773305200362242928e-01 6.879173228297063014e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.074999999999999956e-01 2.347598494845830885e-01 5.662693585348361472e-04 -1.823833707526936188e-01 6.994349181233753265e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.024999999999999911e-01 2.360560178932833153e-01 5.801016605944531298e-04 -1.857799827565635997e-01 7.067574134778070727e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.975000000000000977e-01 2.368055391772741214e-01 5.907445710395215844e-04 -1.880808534271125043e-01 7.112775803975317501e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.924999999999999822e-01 2.372153165941676134e-01 5.993629237314229349e-04 -1.896815606264664611e-01 7.139726567532671542e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.875000000000000888e-01 2.374282850135668865e-01 6.067594678082583945e-04 -1.908528736440174012e-01 7.155031327057378432e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.824999999999999734e-01 2.375440040264475139e-01 6.134825459838057389e-04 -1.917779820889459197e-01 7.163050333592814178e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.775000000000000799e-01 2.376341138491900318e-01 6.199106530132894848e-04 -1.925816009708611609e-01 7.166621924373210994e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.724999999999999645e-01 2.377532064903903897e-01 6.263136581964749488e-04 -1.933508996386154311e-01 7.167582408895950552e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.675000000000000711e-01 2.379461425276004072e-01 6.328950957782854400e-04 -1.941498279549665473e-01 7.167122392810976184e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.624999999999999556e-01 2.382527722733759068e-01 6.398204217420802066e-04 -1.950285791981766492e-01 7.166023584202382279e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.575000000000000622e-01 2.387107993466214273e-01 6.472352823575920795e-04 -1.960296231117540366e-01 7.164812607332687877e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.524999999999999467e-01 2.393573025781819130e-01 6.552767546041301508e-04 -1.971913623747110766e-01 7.163858634736764985e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.475000000000000533e-01 2.402291729281997856e-01 6.640784915456162969e-04 -1.985499580917603757e-01 7.163434549439928745e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.424999999999999378e-01 2.413629355779978447e-01 6.737735434521351964e-04 -2.001401677625754272e-01 7.163755006027078265e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.375000000000000444e-01 2.427941942985399615e-01 6.844960814119051447e-04 -2.019956025979663672e-01 7.164996905337923661e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.324999999999999289e-01 2.445563546705787905e-01 6.963781588618267893e-04 -2.041479627611428871e-01 7.167308964422434148e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.275000000000000355e-01 2.466791707123570931e-01 7.095462456047079303e-04 -2.066260541948022889e-01 7.170816016242917978e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.224999999999999201e-01 2.491870786336666255e-01 7.241164798797610543e-04 -2.094545045401233208e-01 7.175618749067557145e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.175000000000000266e-01 2.520974390445129831e-01 7.401891273101606069e-04 -2.126523122478622685e-01 7.181790737067013097e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.125000000000000222e-01 2.554188071253287728e-01 7.578426952359572366e-04 -2.162313493426394340e-01 7.189374026568965403e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.075000000000000178e-01 2.591493577077222943e-01 7.771276941648991342e-04 -2.201949371264975697e-01 7.198374235093526474e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.025000000000000133e-01 2.632755981523163258e-01 7.980595690618734125e-04 -2.245366165471120168e-01 7.208755950744155649e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.975000000000000089e-01 2.677715008509136130e-01 8.206156862633149631e-04 -2.292392347013824383e-01 7.220439068644173286e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.925000000000000044e-01 2.725981822033211599e-01 8.447316121818505006e-04 -2.342744668264505892e-01 7.233296729801116376e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.875000000000000000e-01 2.777042329850682445e-01 8.702994923831297623e-04 -2.396028761825046982e-01 7.247155371711754279e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.824999999999999956e-01 2.830267705159686398e-01 8.971687256895203568e-04 -2.451745873285637589e-01 7.261797283147158888e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.774999999999999911e-01 2.884932334690579192e-01 9.251491766550277388e-04 -2.509306077995714368e-01 7.276965895310462118e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.724999999999999867e-01 2.940238776269035736e-01 9.540170038323829080e-04 -2.568047798893388634e-01 7.292373828778294653e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.674999999999999822e-01 2.995348611763922198e-01 9.835229654887142799e-04 -2.627262826062072287e-01 7.307713470477912310e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.624999999999999778e-01 3.049417400854950166e-01 1.013402848361787990e-03 -2.686225411178621014e-01 7.322669606292685485e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.574999999999999734e-01 3.101631385457227497e-01 1.043389541212812015e-03 -2.744223464439791704e-01 7.336933421579056036e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.525000000000000799e-01 3.151243272253594907e-01 1.073222959575315235e-03 -2.800589515936088292e-01 7.350217046713004576e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.474999999999999645e-01 3.197604384052282755e-01 1.102662534476378433e-03 -2.854728976212307923e-01 7.362267732259186737e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.425000000000000711e-01 3.240190805618854974e-01 1.131498511658798108e-03 -2.906143441520864790e-01 7.372880855042120984e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.374999999999999556e-01 3.278621803592673412e-01 1.159559726999728974e-03 -2.954447286323417798e-01 7.381911202503831371e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.325000000000000622e-01 3.312669618960550899e-01 1.186718809829925576e-03 -2.999376461660235860e-01 7.389282152737285392e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.274999999999999467e-01 3.342260660615751777e-01 1.212894351413104513e-03 -3.040789260850766951e-01 7.394992655987558949e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.225000000000000533e-01 3.367468964318788838e-01 1.238050059570830561e-03 -3.078659643174569971e-01 7.399122106217067563e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.174999999999999378e-01 3.388503343531266698e-01 1.262191245954547708e-03 -3.113064373676112662e-01 7.401833180762007469e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.125000000000000444e-01 3.405688660078772800e-01 1.285356639784838257e-03 -3.144161981220353619e-01 7.403374378286977642e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.074999999999999289e-01 3.419451258142388039e-01 1.307613407498533185e-03 -3.172177500343654755e-01 7.404084454474282317e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.025000000000000355e-01 3.430301922897990297e-01 1.329055305690877986e-03 -3.197388460435340307e-01 7.404389757146955242e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.974999999999999201e-01 3.438810353708782186e-01 1.349789188939582623e-03 -3.220096962249821559e-01 7.404798105158447719e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.925000000000000266e-01 3.445588160179849369e-01 1.369928905463637303e-03 -3.240614026744957910e-01 7.405895135683486785e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.875000000000000222e-01 3.451272835231646852e-01 1.389589699699123829e-03 -3.259246228284327085e-01 7.408336537448210191e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.825000000000000178e-01 3.456512936865839825e-01 1.408883822931276172e-03 -3.276285426127947265e-01 7.412836333117482912e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.775000000000000133e-01 3.461954132617736657e-01 1.427917320165679677e-03 -3.292001454733880506e-01 7.420151105166576944e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.725000000000000089e-01 3.468225806902915931e-01 1.446787823811512439e-03 -3.306637281521198068e-01 7.431060478166674477e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.675000000000000044e-01 3.475928159667693862e-01 1.465583115910285396e-03 -3.320406021722862033e-01 7.446344778647299156e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.625000000000000000e-01 3.485620018606735981e-01 1.484380204656450195e-03 -3.333489224409946217e-01 7.466761359063401882e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.574999999999999956e-01 3.497807851148290736e-01 1.503244697891963338e-03 -3.346035971862182934e-01 7.493021447697870707e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.524999999999999911e-01 3.512933836655893760e-01 1.522227160470333764e-03 -3.358160970286257485e-01 7.525763918015356824e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.474999999999999867e-01 3.531372062612689877e-01 1.541369671963917568e-03 -3.369948469255615864e-01 7.565544838974603836e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.424999999999999822e-01 3.553424582467953896e-01 1.560702349898254650e-03 -3.381450575231283451e-01 7.612825633978329565e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.374999999999999778e-01 3.579320187768003647e-01 1.580241955273399253e-03 -3.392687710712035121e-01 7.667966718794626546e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.324999999999999734e-01 3.609217494610251764e-01 1.599992602593992017e-03 -3.403650940853281681e-01 7.731229478491026263e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.275000000000000799e-01 3.643210329958696536e-01 1.619946301189162299e-03 -3.414304428445887885e-01 7.802782477099525771e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.224999999999999645e-01 3.681335053121612688e-01 1.640083664533180515e-03 -3.424588411696347090e-01 7.882711528976182880e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.175000000000000711e-01 3.723579098304812263e-01 1.660374833376000205e-03 -3.434422576194479659e-01 7.971032283225910620e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.124999999999999556e-01 3.769890022356655046e-01 1.680780581132554612e-03 -3.443709632108999386e-01 8.067704000745626880e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.075000000000000622e-01 3.820184432148714948e-01 1.701253547046455887e-03 -3.452338892409888560e-01 8.172643383367010905e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.024999999999999467e-01 3.874356308126321036e-01 1.721739559386820844e-03 -3.460189667567463712e-01 8.285737578586064300e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.974999999999999978e-01 3.932284399692129728e-01 1.742179091509254768e-03 -3.467134333961549575e-01 8.406855771158027180e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.924999999999999933e-01 3.993838519345442872e-01 1.762505194417883416e-03 -3.473040984697802758e-01 8.535859042168760791e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.874999999999999889e-01 4.058884652494103018e-01 1.782646512312341565e-03 -3.477775604241278296e-01 8.672608310175474733e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.824999999999999845e-01 4.127288962452910770e-01 1.802529686041941769e-03 -3.481203803199376390e-01 8.816970515188788937e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.774999999999999800e-01 4.198920788151760952e-01 1.822078707123908669e-03 -3.483192131931442947e-01 8.968823184251825120e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.724999999999999756e-01 4.273654755165515184e-01 1.841215124889895947e-03 -3.483609017711166156e-01 9.128057559611835181e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.674999999999999711e-01 4.351372146361401350e-01 1.859858256610605418e-03 -3.482325391687836058e-01 9.294580528406086728e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.624999999999999667e-01 4.431961674322241196e-01 1.877925301387098778e-03 -3.479215070314516378e-01 9.468315582617395920e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.574999999999999623e-01 4.515319785039311196e-01 1.895331362003199868e-03 -3.474154951857177931e-01 9.649203016246625797e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.524999999999999578e-01 4.601350605106425684e-01 1.911989393256743148e-03 -3.467025081940177667e-01 9.837199537632247415e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.474999999999999534e-01 4.689965625833916185e-01 1.927810095736975276e-03 -3.457708634184392116e-01 1.003227744338244687e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.424999999999999489e-01 4.781083199359781322e-01 1.942701771998414867e-03 -3.446091843994119608e-01 1.023442346974899664e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.374999999999999445e-01 4.874627905143806839e-01 1.956570159717020783e-03 -3.432063926185369152e-01 1.044363740936414597e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.324999999999999956e-01 4.970529830747223432e-01 1.969318254245383711e-03 -3.415517000817436255e-01 1.065993055695473091e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.275000000000000466e-01 5.068723798667508218e-01 1.980846131204801446e-03 -3.396346046443871614e-01 1.088332402713029001e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.225000000000000422e-01 5.169148561104538464e-01 1.991050778434963909e-03 -3.374448896033364620e-01 1.111384697039089930e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.175000000000000377e-01 5.271745976634493180e-01 1.999825945785038608e-03 -3.349726287933433300e-01 1.135153469967698170e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.125000000000000333e-01 5.376460176560814430e-01 2.007062020862425931e-03 -3.322081982327177441e-01 1.159642672856437962e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.075000000000000289e-01 5.483236723890499986e-01 2.012645938937145888e-03 -3.291422952523062051e-01 1.184856471306612757e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.025000000000000244e-01 5.592021764165026054e-01 2.016461135709828132e-03 -3.257659659984705192e-01 1.210799028145212564e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.975000000000000200e-01 5.702761164511133130e-01 2.018387552571863225e-03 -3.220706422132784685e-01 1.237474273011877735e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.925000000000000155e-01 5.815399635062096229e-01 2.018301705310485486e-03 -3.180481882533341409e-01 1.264885655798477559e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.875000000000000111e-01 5.929879825171688879e-01 2.016076828938133305e-03 -3.136909594041217275e-01 1.293035880688602646e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.825000000000000067e-01 6.046141385477589170e-01 2.011583113462973339e-03 -3.089918726721377351e-01 1.321926617079636657e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.775000000000000022e-01 6.164119985782960942e-01 2.004688047978053517e-03 -3.039444913857685671e-01 1.351558183229345955e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.724999999999999978e-01 6.283746277864532548e-01 1.995256893444213517e-03 -2.985431251010057241e-01 1.381929198048396756e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.674999999999999933e-01 6.404944791668566451e-01 1.983153307986265917e-03 -2.927829464817942040e-01 1.413036196065450056e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.624999999999999889e-01 6.527632752945513595e-01 1.968240152408508997e-03 -2.866601269970006083e-01 1.444873200238803390e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.574999999999999845e-01 6.651718810264237725e-01 1.950380507937659203e-03 -2.801719934330731965e-01 1.477431247007932935e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.524999999999999800e-01 6.777101659649741316e-01 1.929438942848773564e-03 -2.733172073445969130e-01 1.510697857816759360e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.474999999999999756e-01 6.903668555974820098e-01 1.905283069492435264e-03 -2.660959696279516229e-01 1.544656451367274475e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.424999999999999711e-01 7.031293701947439745e-01 1.877785438092413129e-03 -2.585102523700408272e-01 1.579285691175073447e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.374999999999999667e-01 7.159836508400411192e-01 1.846825818166510525e-03 -2.505640599454760920e-01 1.614558763731215096e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.324999999999999623e-01 7.289139724041786561e-01 1.812293921990013176e-03 -2.422637209459310992e-01 1.650442583906957861e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.274999999999999578e-01 7.419027439420775583e-01 1.774092626378700761e-03 -2.336182118384865780e-01 1.686896926403262720e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.224999999999999534e-01 7.549302979300666072e-01 1.732141748082288799e-03 -2.246395121553840801e-01 1.723873485343396350e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.174999999999999489e-01 7.679746710747246130e-01 1.686382422702890427e-03 -2.153429893786685256e-01 1.761314868901833419e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.124999999999999445e-01 7.810113812007065670e-01 1.636782125221784802e-03 -2.057478093358686422e-01 1.799153542591169552e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.074999999999999956e-01 7.940132070709698953e-01 1.583340349290928567e-03 -1.958773646813803115e-01 1.837310743978136651e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.025000000000000466e-01 8.069499810092161107e-01 1.526094929177743620e-03 -1.857597097084403015e-01 1.875695403669322303e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.975000000000000422e-01 8.197884079582175021e-01 1.465128938902588709e-03 -1.754279841432644094e-01 1.914203122830441250e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.925000000000000377e-01 8.324919291388739317e-01 1.400578033710703912e-03 -1.649208016069264038e-01 1.952715276515091691e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.875000000000000333e-01 8.450206536858883011e-01 1.332638006012688316e-03 -1.542825701230353119e-01 1.991098334510944534e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.825000000000000289e-01 8.573313872631554977e-01 1.261572209163405430e-03 -1.435637026779207071e-01 2.029203516398528251e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.775000000000000244e-01 8.693777921791564500e-01 1.187718358862260371e-03 -1.328206660672088535e-01 2.066866923124417443e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.725000000000000200e-01 8.811107180483914725e-01 1.111494059780519491e-03 -1.221158072924373172e-01 2.103910310189137434e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.675000000000000155e-01 8.924787442670376603e-01 1.033400238544111187e-03 -1.115168904916797044e-01 2.140142682250452566e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.625000000000000111e-01 9.034289737326381964e-01 9.540215185163691564e-04 -1.010962764332837965e-01 2.175362888252688531e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.575000000000000067e-01 9.139081092476235568e-01 8.740224845388377788e-04 -9.092968423568952019e-02 2.209363371182122560e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.525000000000000022e-01 9.238638277908228780e-01 7.941388061033764377e-04 -8.109449467441222359e-02 2.241935167850190869e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.474999999999999978e-01 9.332464417538999246e-01 7.151623704949138091e-04 -7.166758906052336786e-02 2.272874154238218924e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.424999999999999933e-01 9.420108001296818578e-01 6.379199721866729914e-04 -6.272276821991652762e-02 2.301988388769396376e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.374999999999999889e-01 9.501183386407953124e-01 5.632457349194286769e-04 -5.432786020523044240e-02 2.329106226730260243e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.324999999999999845e-01 9.575391411378155748e-01 4.919482841091585897e-04 -4.654169601650531146e-02 2.354084684197083277e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.274999999999999800e-01 9.642538337237344104e-01 4.247746476980419515e-04 -3.941119774757947253e-02 2.376817353290197499e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.224999999999999756e-01 9.702551086492083865e-01 3.623737790840382035e-04 -3.296886743830295535e-02 2.397241056443743634e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.174999999999999711e-01 9.755486776291362183e-01 3.052632503166013847e-04 -2.723097137248638167e-02 2.415340420154485468e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.124999999999999667e-01 9.801534909307506593e-01 2.538028397286386955e-04 -2.219667217077279583e-02 2.431149679277879283e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.074999999999999623e-01 9.841011295742374543e-01 2.081782872250979789e-04 -1.784826819961342695e-02 2.444751294339318370e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.024999999999999578e-01 9.874343746243341435e-01 1.683974008321282656e-04 -1.415256794041265184e-02 2.456271343067539359e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.974999999999999534e-01 9.902050630951724219e-01 1.342991277053825604e-04 -1.106327946984833090e-02 2.465872066427447606e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.924999999999999489e-01 9.924714334051243370e-01 1.055744548942026987e-04 -8.524162061415485603e-03 2.473742323922224262e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.874999999999999445e-01 9.942952251017033172e-01 8.179644767417010114e-05 -6.472596101943796018e-03 2.480086964083065393e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.824999999999999400e-01 9.957388155122193218e-01 6.245568922736788407e-05 -4.843196637262891027e-03 2.485116194760858654e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.774999999999999911e-01 9.968626485703183659e-01 4.699703802146375535e-05 -3.571127289218936456e-03 2.489035938320797392e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.725000000000000422e-01 9.977231474025125557e-01 3.485396825539579656e-05 -2.594852541164992515e-03 2.492039915553097007e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.675000000000000377e-01 9.983712185347767276e-01 2.547764133878309937e-05 -1.858175232961591311e-03 2.494303883205986505e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.625000000000000333e-01 9.988513699497701959e-01 1.835901589536135999e-05 -1.311517908396477939e-03 2.495982124439596106e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.575000000000000289e-01 9.992013929238816594e-01 1.304347430710953894e-05 -9.125010920176170742e-04 2.497206017718260451e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.525000000000000244e-01 9.994525078708420551e-01 9.138418375870510890e-06 -6.259365823687517523e-04 2.498084322409549252e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.475000000000000200e-01 9.996298499221616396e-01 6.314951345640409106e-06 -4.233863208831152602e-04 2.498704727488604505e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.425000000000000155e-01 9.997531678457266535e-01 4.305096750982732648e-06 -2.824412905030203769e-04 2.499136201551260594e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.375000000000000111e-01 9.998376240697661732e-01 2.896053106480441362e-06 -1.858581934458635029e-04 2.499431734368722235e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.325000000000000067e-01 9.998946070045369172e-01 1.922829871568051716e-06 -1.206633639387252595e-04 2.499631145957005085e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.275000000000000022e-01 9.999324932526366672e-01 1.260343601007186977e-06 -7.730138328605697020e-05 2.499763735317063418e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.224999999999999978e-01 9.999573220635301629e-01 8.157499200770220922e-07 -4.887586624295191685e-05 2.499850630848308164e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.174999999999999933e-01 9.999733648143732667e-01 5.215010424107316486e-07 -3.050515606375607530e-05 2.499906778284779474e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.124999999999999889e-01 9.999835873382362239e-01 3.293809894167939864e-07 -1.879743671822923360e-05 2.499942556237108260e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.074999999999999845e-01 9.999900127083437562e-01 2.055933724753441494e-07 -1.143784977426692160e-05 2.499965044687329829e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.024999999999999800e-01 9.999939974470942738e-01 1.268581660464732866e-07 -6.873582364620641909e-06 2.499978991141210027e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.749999999999997558e-02 9.999964361621749287e-01 7.740538036359070510e-08 -4.080247604417437969e-06 2.499987526594968035e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.249999999999997113e-02 9.999979094133771840e-01 4.672295456945070092e-08 -2.392904767422204023e-06 2.499992682956384105e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.749999999999996669e-02 9.999987881116683131e-01 2.791159734133097042e-08 -1.386661144569771612e-06 2.499995758394105039e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.249999999999996225e-02 9.999993056481767395e-01 1.651047964796429707e-08 -7.941305904524843129e-07 2.499997569769707884e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.749999999999995781e-02 9.999996067202460148e-01 9.676827123584809244e-09 -4.495329200927044543e-07 2.499998623521216157e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.249999999999995337e-02 9.999997797489850182e-01 5.624165292793602688e-09 -2.515660497856655524e-07 2.499999229121560695e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.749999999999994893e-02 9.999998780087235861e-01 3.244887432735965510e-09 -1.392000176664965942e-07 2.499999573030568190e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.249999999999994449e-02 9.999999331576143735e-01 1.861174170305626962e-09 -7.617344540956048364e-08 2.499999766051661965e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.749999999999994005e-02 9.999999637561951538e-01 1.063396768202385726e-09 -4.123179947041832938e-08 2.499999873146686813e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.249999999999999112e-02 9.999999805433525957e-01 6.069695412484236237e-10 -2.208123019839630020e-08 2.499999931901735639e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.750000000000004219e-02 9.999999896526655663e-01 3.475260523901619759e-10 -1.170280844714920966e-08 2.499999963784330426e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.250000000000003775e-02 9.999999945433234450e-01 2.007822047037698497e-10 -6.140007486339398188e-09 2.499999980901632224e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.750000000000003331e-02 9.999999971422248723e-01 1.180357777212978999e-10 -3.190260353487815129e-09 2.499999989997787164e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.250000000000002887e-02 9.999999985098073640e-01 7.141371657055948728e-11 -1.642332590425614217e-09 2.499999994784325441e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.750000000000002442e-02 9.999999992227921464e-01 4.510390041885796094e-11 -8.380614316384873809e-10 2.499999997279772845e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.250000000000001998e-02 9.999999995911957873e-01 3.020852344764132415e-11 -4.239349096148725205e-10 2.499999998569185422e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.750000000000001554e-02 9.999999997797174300e-01 2.175966793662597739e-11 -2.121319117831966987e-10 2.499999999229010950e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.250000000000001110e-02 9.999999998747132191e-01 1.700952419218310242e-11 -1.037488176291914684e-10 2.499999999561496988e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.499999999999951150e-03 9.999999999205815282e-01 1.446515176628069545e-11 -4.680972385048238038e-11 2.499999999722035682e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.499999999999946709e-03 9.999999999390849492e-01 1.335606929752550582e-11 -1.335606729033439870e-11 2.499999999786797655e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.500000000000057732e-03 9.999999999390849492e-01 1.335606929752550743e-11 1.335606729033439870e-11 2.499999999786797655e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.500000000000062172e-03 9.999999999205815282e-01 1.446515176628069545e-11 4.680972385048238038e-11 2.499999999722035682e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.249999999999995559e-02 9.999999998747132191e-01 1.700952419218310242e-11 1.037488176291914684e-10 2.499999999561496988e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.749999999999996003e-02 9.999999997797174300e-01 2.175966793662597739e-11 2.121319117831966987e-10 2.499999999229010950e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.249999999999996447e-02 9.999999995911957873e-01 3.020852344764132415e-11 4.239349096148725205e-10 2.499999998569185422e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.749999999999996891e-02 9.999999992227921464e-01 4.510390041885796094e-11 8.380614316384873809e-10 2.499999997279772845e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.249999999999997335e-02 9.999999985098073640e-01 7.141371657055948728e-11 1.642332590425614217e-09 2.499999994784325441e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.749999999999997780e-02 9.999999971422248723e-01 1.180357777212980550e-10 3.190260353487815129e-09 2.499999989997787164e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.249999999999998224e-02 9.999999945433234450e-01 2.007822047037714007e-10 6.140007486339398188e-09 2.499999980901632224e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.749999999999998668e-02 9.999999896526655663e-01 3.475260523901777440e-10 1.170280844714920966e-08 2.499999963784330426e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.249999999999999112e-02 9.999999805433525957e-01 6.069695412485621765e-10 2.208123019839630020e-08 2.499999931901735639e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.749999999999999556e-02 9.999999637561951538e-01 1.063396768203408949e-09 4.123179947041832938e-08 2.499999873146686813e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.250000000000000000e-02 9.999999331576143735e-01 1.861174170311825854e-09 7.617344540956048364e-08 2.499999766051661965e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.750000000000000444e-02 9.999998780087235861e-01 3.244887432765660881e-09 1.392000176664965942e-07 2.499999573030568190e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.250000000000000888e-02 9.999997797489850182e-01 5.624165292898993770e-09 2.515660497856655524e-07 2.499999229121560695e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.750000000000001332e-02 9.999996067202460148e-01 9.676827123811149021e-09 4.495329200927119717e-07 2.499998623521216157e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.250000000000001776e-02 9.999993056481767395e-01 1.651047964785240270e-08 7.941305904385976313e-07 2.499997569769707884e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.750000000000002220e-02 9.999987881116683131e-01 2.791159733813182624e-08 1.386661144569769918e-06 2.499995758394105039e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.250000000000002665e-02 9.999979094133771840e-01 4.672295456076588021e-08 2.392904767422184542e-06 2.499992682956384105e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.750000000000003109e-02 9.999964361621749287e-01 7.740538034907027075e-08 4.080247604417437969e-06 2.499987526594968035e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.025000000000000355e-01 9.999939974470942738e-01 1.268581660437182855e-07 6.873582364620645297e-06 2.499978991141210027e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.075000000000000400e-01 9.999900127083438672e-01 2.055933724666941431e-07 1.143784977426691821e-05 2.499965044687329829e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.125000000000000444e-01 9.999835873382363349e-01 3.293809894290048663e-07 1.879743671818879286e-05 2.499942556237108260e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.175000000000000488e-01 9.999733648143732667e-01 5.215010424167799933e-07 3.050515606381169826e-05 2.499906778284779918e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.225000000000000533e-01 9.999573220635302739e-01 8.157499200756428049e-07 4.887586624300752964e-05 2.499850630848308164e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.275000000000000577e-01 9.999324932526366672e-01 1.260343601014663737e-06 7.730138328604188624e-05 2.499763735317062974e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.325000000000000622e-01 9.998946070045369172e-01 1.922829871603755425e-06 1.206633639386835177e-04 2.499631145957004641e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.375000000000000666e-01 9.998376240697661732e-01 2.896053106463223723e-06 1.858581934457688521e-04 2.499431734368722235e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.425000000000000711e-01 9.997531678457266535e-01 4.305096750976709396e-06 2.824412905029776051e-04 2.499136201551260594e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.474999999999999645e-01 9.996298499221615286e-01 6.314951345620984947e-06 4.233863208830169773e-04 2.498704727488604060e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.524999999999999689e-01 9.994525078708418331e-01 9.138418375899997801e-06 6.259365823687252977e-04 2.498084322409549252e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.574999999999999734e-01 9.992013929238815484e-01 1.304347430712508538e-05 9.125010920176041722e-04 2.497206017718260451e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.624999999999999778e-01 9.988513699497700848e-01 1.835901589536850217e-05 1.311517908396477939e-03 2.495982124439596106e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.674999999999999822e-01 9.983712185347767276e-01 2.547764133876324831e-05 1.858175232961603888e-03 2.494303883205986505e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.724999999999999867e-01 9.977231474025125557e-01 3.485396825538070582e-05 2.594852541165022005e-03 2.492039915553097007e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.774999999999999911e-01 9.968626485703183659e-01 4.699703802144887467e-05 3.571127289219033600e-03 2.489035938320797392e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.824999999999999956e-01 9.957388155122193218e-01 6.245568922738341526e-05 4.843196637262961284e-03 2.485116194760858210e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.875000000000000000e-01 9.942952251017032061e-01 8.179644767415625046e-05 6.472596101943877550e-03 2.480086964083065393e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.925000000000000044e-01 9.924714334051242259e-01 1.055744548941972235e-04 8.524162061415581013e-03 2.473742323922223818e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.975000000000000089e-01 9.902050630951723109e-01 1.342991277053813678e-04 1.106327946984841416e-02 2.465872066427447162e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.025000000000000133e-01 9.874343746243340325e-01 1.683974008321536360e-04 1.415256794041270562e-02 2.456271343067538915e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.075000000000000178e-01 9.841011295742373433e-01 2.081782872251329716e-04 1.784826819961349634e-02 2.444751294339317926e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.125000000000000222e-01 9.801534909307505483e-01 2.538028397286652585e-04 2.219667217077290686e-02 2.431149679277878839e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.175000000000000266e-01 9.755486776291361073e-01 3.052632503165937953e-04 2.723097137248643024e-02 2.415340420154485024e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.225000000000000311e-01 9.702551086492081645e-01 3.623737790840670975e-04 3.296886743830304556e-02 2.397241056443743634e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.275000000000000355e-01 9.642538337237342994e-01 4.247746476981055399e-04 3.941119774757958355e-02 2.376817353290197055e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.325000000000000400e-01 9.575391411378154638e-01 4.919482841092317734e-04 4.654169601650545718e-02 2.354084684197082833e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.375000000000000444e-01 9.501183386407950904e-01 5.632457349194922112e-04 5.432786020523059506e-02 2.329106226730259799e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.425000000000000488e-01 9.420108001296817468e-01 6.379199721866973859e-04 6.272276821991669415e-02 2.301988388769396376e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.475000000000000533e-01 9.332464417538998136e-01 7.151623704949161943e-04 7.166758906052357603e-02 2.272874154238218924e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.525000000000000577e-01 9.238638277908227669e-01 7.941388061033969291e-04 8.109449467441234849e-02 2.241935167850190869e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.575000000000000622e-01 9.139081092476234458e-01 8.740224845388373451e-04 9.092968423568965897e-02 2.209363371182122560e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.625000000000000666e-01 9.034289737326381964e-01 9.540215185163773964e-04 1.010962764332839353e-01 2.175362888252688087e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.675000000000000711e-01 8.924787442670375492e-01 1.033400238544155639e-03 1.115168904916798293e-01 2.140142682250452566e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.724999999999999645e-01 8.811107180483914725e-01 1.111494059780507564e-03 1.221158072924374005e-01 2.103910310189136990e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.774999999999999689e-01 8.693777921791564500e-01 1.187718358862230230e-03 1.328206660672089923e-01 2.066866923124416999e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.824999999999999734e-01 8.573313872631553867e-01 1.261572209163402394e-03 1.435637026779207626e-01 2.029203516398527807e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.874999999999999778e-01 8.450206536858883011e-01 1.332638006012706530e-03 1.542825701230354229e-01 1.991098334510944312e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.924999999999999822e-01 8.324919291388740428e-01 1.400578033710710418e-03 1.649208016069265703e-01 1.952715276515091247e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.974999999999999867e-01 8.197884079582176131e-01 1.465128938902589793e-03 1.754279841432645481e-01 1.914203122830441028e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.024999999999999911e-01 8.069499810092161107e-01 1.526094929177729959e-03 1.857597097084404680e-01 1.875695403669321859e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.074999999999999956e-01 7.940132070709697842e-01 1.583340349290919026e-03 1.958773646813803948e-01 1.837310743978136207e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.125000000000000000e-01 7.810113812007063450e-01 1.636782125221794343e-03 2.057478093358687810e-01 1.799153542591169108e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.175000000000000044e-01 7.679746710747245020e-01 1.686382422702891945e-03 2.153429893786686089e-01 1.761314868901833197e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.225000000000000089e-01 7.549302979300664962e-01 1.732141748082269284e-03 2.246395121553841911e-01 1.723873485343396128e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.275000000000000133e-01 7.419027439420774472e-01 1.774092626378660428e-03 2.336182118384867168e-01 1.686896926403262276e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.325000000000000178e-01 7.289139724041785451e-01 1.812293921989989324e-03 2.422637209459312102e-01 1.650442583906957639e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.375000000000000222e-01 7.159836508400411192e-01 1.846825818166475397e-03 2.505640599454762585e-01 1.614558763731214874e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.425000000000000266e-01 7.031293701947439745e-01 1.877785438092367592e-03 2.585102523700409383e-01 1.579285691175073225e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.475000000000000311e-01 6.903668555974818988e-01 1.905283069492373681e-03 2.660959696279516784e-01 1.544656451367274252e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.525000000000000355e-01 6.777101659649740206e-01 1.929438942848751663e-03 2.733172073445970240e-01 1.510697857816759138e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.575000000000000400e-01 6.651718810264236614e-01 1.950380507937616702e-03 2.801719934330733075e-01 1.477431247007932713e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.625000000000000444e-01 6.527632752945512484e-01 1.968240152408448716e-03 2.866601269970007748e-01 1.444873200238802946e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.675000000000000488e-01 6.404944791668565340e-01 1.983153307986210406e-03 2.927829464817942595e-01 1.413036196065449834e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.725000000000000533e-01 6.283746277864531438e-01 1.995256893444148031e-03 2.985431251010057796e-01 1.381929198048396312e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.775000000000000577e-01 6.164119985782958722e-01 2.004688047977995838e-03 3.039444913857686226e-01 1.351558183229345511e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.825000000000000622e-01 6.046141385477588059e-01 2.011583113462919129e-03 3.089918726721378461e-01 1.321926617079636435e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.875000000000000666e-01 5.929879825171687768e-01 2.016076828938095141e-03 3.136909594041217275e-01 1.293035880688602202e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.925000000000000711e-01 5.815399635062095118e-01 2.018301705310446888e-03 3.180481882533340854e-01 1.264885655798477559e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.974999999999999645e-01 5.702761164511132019e-01 2.018387552571841975e-03 3.220706422132784685e-01 1.237474273011877512e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.024999999999999689e-01 5.592021764165024944e-01 2.016461135709817290e-03 3.257659659984705747e-01 1.210799028145212564e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.074999999999999734e-01 5.483236723890498876e-01 2.012645938937138081e-03 3.291422952523062606e-01 1.184856471306612979e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.124999999999999778e-01 5.376460176560813320e-01 2.007062020862412054e-03 3.322081982327179106e-01 1.159642672856438184e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.174999999999999822e-01 5.271745976634493180e-01 1.999825945785014322e-03 3.349726287933433855e-01 1.135153469967698170e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.224999999999999867e-01 5.169148561104538464e-01 1.991050778434953067e-03 3.374448896033365175e-01 1.111384697039090153e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.274999999999999911e-01 5.068723798667508218e-01 1.980846131204791472e-03 3.396346046443872724e-01 1.088332402713029223e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.324999999999999956e-01 4.970529830747223432e-01 1.969318254245376338e-03 3.415517000817436810e-01 1.065993055695472869e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.375000000000000000e-01 4.874627905143806839e-01 1.956570159717029890e-03 3.432063926185369152e-01 1.044363740936414375e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.425000000000000044e-01 4.781083199359780211e-01 1.942701771998412916e-03 3.446091843994120163e-01 1.023442346974899442e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.475000000000000089e-01 4.689965625833915630e-01 1.927810095736970505e-03 3.457708634184392116e-01 1.003227744338244687e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.525000000000000133e-01 4.601350605106425129e-01 1.911989393256758327e-03 3.467025081940178777e-01 9.837199537632247415e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.575000000000000178e-01 4.515319785039310641e-01 1.895331362003197266e-03 3.474154951857178486e-01 9.649203016246624687e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.625000000000000222e-01 4.431961674322240086e-01 1.877925301387117427e-03 3.479215070314516378e-01 9.468315582617394810e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.675000000000000266e-01 4.351372146361400794e-01 1.859858256610609105e-03 3.482325391687836613e-01 9.294580528406084508e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.725000000000000311e-01 4.273654755165514074e-01 1.841215124889903536e-03 3.483609017711166711e-01 9.128057559611835181e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.775000000000000355e-01 4.198920788151760397e-01 1.822078707123900645e-03 3.483192131931442947e-01 8.968823184251824010e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.825000000000000400e-01 4.127288962452910215e-01 1.802529686041946105e-03 3.481203803199376945e-01 8.816970515188787827e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.875000000000000444e-01 4.058884652494102463e-01 1.782646512312346552e-03 3.477775604241278851e-01 8.672608310175472512e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.925000000000000488e-01 3.993838519345442872e-01 1.762505194417869105e-03 3.473040984697802758e-01 8.535859042168758570e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.975000000000000533e-01 3.932284399692129728e-01 1.742179091509249564e-03 3.467134333961549575e-01 8.406855771158028290e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.025000000000000577e-01 3.874356308126321036e-01 1.721739559386809134e-03 3.460189667567463156e-01 8.285737578586065410e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.075000000000000622e-01 3.820184432148714948e-01 1.701253547046448515e-03 3.452338892409888560e-01 8.172643383367010905e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.125000000000000666e-01 3.769890022356654491e-01 1.680780581132562635e-03 3.443709632108998830e-01 8.067704000745625770e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.175000000000000711e-01 3.723579098304812263e-01 1.660374833376022973e-03 3.434422576194480214e-01 7.971032283225908399e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.225000000000000755e-01 3.681335053121613243e-01 1.640083664533191574e-03 3.424588411696347090e-01 7.882711528976180659e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.275000000000000799e-01 3.643210329958696536e-01 1.619946301189179429e-03 3.414304428445888440e-01 7.802782477099523550e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.324999999999999734e-01 3.609217494610251764e-01 1.599992602594007196e-03 3.403650940853282236e-01 7.731229478491026263e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.374999999999999778e-01 3.579320187768003647e-01 1.580241955273421154e-03 3.392687710712035676e-01 7.667966718794625436e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.424999999999999822e-01 3.553424582467954451e-01 1.560702349898277635e-03 3.381450575231284006e-01 7.612825633978329565e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.474999999999999867e-01 3.531372062612690432e-01 1.541369671963935348e-03 3.369948469255616419e-01 7.565544838974603836e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.524999999999999911e-01 3.512933836655894870e-01 1.522227160470348943e-03 3.358160970286258040e-01 7.525763918015357934e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.574999999999999956e-01 3.497807851148291847e-01 1.503244697891980034e-03 3.346035971862183489e-01 7.493021447697871817e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.625000000000000000e-01 3.485620018606736537e-01 1.484380204656478817e-03 3.333489224409946217e-01 7.466761359063401882e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.675000000000000044e-01 3.475928159667694417e-01 1.465583115910318356e-03 3.320406021722862033e-01 7.446344778647299156e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.725000000000000089e-01 3.468225806902916486e-01 1.446787823811550170e-03 3.306637281521197513e-01 7.431060478166675587e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.775000000000000133e-01 3.461954132617737212e-01 1.427917320165709601e-03 3.292001454733879950e-01 7.420151105166576944e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.825000000000000178e-01 3.456512936865839825e-01 1.408883822931295904e-03 3.276285426127946709e-01 7.412836333117482912e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.875000000000000222e-01 3.451272835231646852e-01 1.389589699699131636e-03 3.259246228284325975e-01 7.408336537448210191e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.925000000000000266e-01 3.445588160179849924e-01 1.369928905463649446e-03 3.240614026744957910e-01 7.405895135683485675e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.975000000000000311e-01 3.438810353708782741e-01 1.349789188939602789e-03 3.220096962249821559e-01 7.404798105158447719e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.025000000000000355e-01 3.430301922897990852e-01 1.329055305690883407e-03 3.197388460435340862e-01 7.404389757146954132e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.075000000000000400e-01 3.419451258142388594e-01 1.307613407498531234e-03 3.172177500343654755e-01 7.404084454474281207e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.125000000000000444e-01 3.405688660078773355e-01 1.285356639784840426e-03 3.144161981220353619e-01 7.403374378286977642e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.175000000000000488e-01 3.388503343531267253e-01 1.262191245954555514e-03 3.113064373676113772e-01 7.401833180762006359e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.225000000000000533e-01 3.367468964318788838e-01 1.238050059570823189e-03 3.078659643174569971e-01 7.399122106217067563e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.275000000000000577e-01 3.342260660615751777e-01 1.212894351413089334e-03 3.040789260850766951e-01 7.394992655987560060e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.325000000000000622e-01 3.312669618960551454e-01 1.186718809829906927e-03 2.999376461660236415e-01 7.389282152737286502e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.375000000000000666e-01 3.278621803592673412e-01 1.159559726999706639e-03 2.954447286323417798e-01 7.381911202503831371e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.425000000000000711e-01 3.240190805618854974e-01 1.131498511658770136e-03 2.906143441520864790e-01 7.372880855042120984e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.475000000000000755e-01 3.197604384052282755e-01 1.102662534476358267e-03 2.854728976212307923e-01 7.362267732259186737e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.525000000000000799e-01 3.151243272253594907e-01 1.073222959575288130e-03 2.800589515936088292e-01 7.350217046713004576e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.574999999999999734e-01 3.101631385457227497e-01 1.043389541212787078e-03 2.744223464439791704e-01 7.336933421579057146e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.624999999999999778e-01 3.049417400854950166e-01 1.013402848361774546e-03 2.686225411178621014e-01 7.322669606292685485e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.674999999999999822e-01 2.995348611763922198e-01 9.835229654886978000e-04 2.627262826062072287e-01 7.307713470477911200e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.724999999999999867e-01 2.940238776269035181e-01 9.540170038323799806e-04 2.568047798893388078e-01 7.292373828778294653e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.774999999999999911e-01 2.884932334690578637e-01 9.251491766550364124e-04 2.509306077995714923e-01 7.276965895310461008e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.824999999999999956e-01 2.830267705159686398e-01 8.971687256895268621e-04 2.451745873285637312e-01 7.261797283147158888e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.875000000000000000e-01 2.777042329850682445e-01 8.702994923831388696e-04 2.396028761825046705e-01 7.247155371711753169e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.925000000000000044e-01 2.725981822033211044e-01 8.447316121818538616e-04 2.342744668264505614e-01 7.233296729801115266e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.975000000000000089e-01 2.677715008509135575e-01 8.206156862633159389e-04 2.292392347013824383e-01 7.220439068644173286e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.025000000000000133e-01 2.632755981523162703e-01 7.980595690618638716e-04 2.245366165471119890e-01 7.208755950744154539e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.075000000000000178e-01 2.591493577077222943e-01 7.771276941648955564e-04 2.201949371264975419e-01 7.198374235093526474e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.125000000000000222e-01 2.554188071253287173e-01 7.578426952359471535e-04 2.162313493426394062e-01 7.189374026568965403e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.175000000000000266e-01 2.520974390445129276e-01 7.401891273101600648e-04 2.126523122478622685e-01 7.181790737067013097e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.225000000000000311e-01 2.491870786336665700e-01 7.241164798797626806e-04 2.094545045401232652e-01 7.175618749067557145e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.275000000000000355e-01 2.466791707123570654e-01 7.095462456047146524e-04 2.066260541948022889e-01 7.170816016242919089e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.325000000000000400e-01 2.445563546705787628e-01 6.963781588618286325e-04 2.041479627611428871e-01 7.167308964422435258e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.375000000000000444e-01 2.427941942985399337e-01 6.844960814119046026e-04 2.019956025979663117e-01 7.164996905337923661e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.425000000000000488e-01 2.413629355779978169e-01 6.737735434521317270e-04 2.001401677625753994e-01 7.163755006027079375e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.475000000000000533e-01 2.402291729281997856e-01 6.640784915456209589e-04 1.985499580917603479e-01 7.163434549439927634e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.525000000000000577e-01 2.393573025781818853e-01 6.552767546041363307e-04 1.971913623747110766e-01 7.163858634736763875e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.575000000000000622e-01 2.387107993466214273e-01 6.472352823576004279e-04 1.960296231117540644e-01 7.164812607332687877e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.625000000000000666e-01 2.382527722733759068e-01 6.398204217420892055e-04 1.950285791981766770e-01 7.166023584202382279e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.675000000000000711e-01 2.379461425276004072e-01 6.328950957782738390e-04 1.941498279549665751e-01 7.167122392810976184e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.725000000000000755e-01 2.377532064903903897e-01 6.263136581964595532e-04 1.933508996386154588e-01 7.167582408895951662e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.775000000000000799e-01 2.376341138491900318e-01 6.199106530132842807e-04 1.925816009708611887e-01 7.166621924373212105e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.824999999999999734e-01 2.375440040264475416e-01 6.134825459837875243e-04 1.917779820889459197e-01 7.163050333592815289e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.874999999999999778e-01 2.374282850135669143e-01 6.067594678082548166e-04 1.908528736440174567e-01 7.155031327057378432e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.924999999999999822e-01 2.372153165941676134e-01 5.993629237314111171e-04 1.896815606264665444e-01 7.139726567532671542e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.974999999999999867e-01 2.368055391772741491e-01 5.907445710395099834e-04 1.880808534271125321e-01 7.112775803975318611e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.024999999999999911e-01 2.360560178932833431e-01 5.801016605944371921e-04 1.857799827565636552e-01 7.067574134778070727e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.074999999999999956e-01 2.347598494845831163e-01 5.662693585348302925e-04 1.823833707526935910e-01 6.994349181233752155e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.125000000000000000e-01 2.326218120980000081e-01 5.476048483038312977e-04 1.773305200362242651e-01 6.879173228297063014e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.175000000000000044e-01 2.292367524537919088e-01 5.219133868801377777e-04 1.698706959959203067e-01 6.703359183281540901e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.225000000000000089e-01 2.240879729430562128e-01 4.865349142827218518e-04 1.590939409881805267e-01 6.444283566185896595e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.275000000000000133e-01 2.166004783260479238e-01 4.388076610567897542e-04 1.440931052788687883e-01 6.079483579402455984e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.325000000000000178e-01 2.063010345074384466e-01 3.771784124977364751e-04 1.243463903950162985e-01 5.596171143012099725e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.375000000000000222e-01 1.931238234486527816e-01 3.030130176130649581e-04 1.003276457685803730e-01 5.006155138041372687e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.425000000000000266e-01 1.777996104179732917e-01 2.223612778687226272e-04 7.407296403778645955e-02 4.359339299258825906e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.475000000000000311e-01 1.620510384150057326e-01 1.457468543274268195e-04 4.905415482693963047e-02 3.740294040544120957e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.525000000000000355e-01 1.481642207457171123e-01 8.418484772285176026e-05 2.882850667257386146e-02 3.235974521284832317e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.575000000000000400e-01 1.378791442970397074e-01 4.314312591836517508e-05 1.514084649394279412e-02 2.890666855433513538e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.625000000000000444e-01 1.314777812559131120e-01 2.021531118565709898e-05 7.288361269517434557e-03 2.689801262375389190e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.675000000000000488e-01 1.280340014743603649e-01 8.996637453064456445e-06 3.318585943761636313e-03 2.586969731128372363e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.725000000000000533e-01 1.263605055761382878e-01 3.909042983722117541e-06 1.464958864416240122e-03 2.538529145581904789e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.775000000000000577e-01 1.255953616697710606e-01 1.680508378578704500e-06 6.360413799960996407e-04 2.516757945964167020e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.825000000000000622e-01 1.252569940274934068e-01 7.183106143094394876e-07 2.735341637011163294e-04 2.507212855681017483e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.875000000000000666e-01 1.251100149717345178e-01 3.057207763603116922e-07 1.168966906033539496e-04 2.503083633252187190e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.925000000000000711e-01 1.250468215722940479e-01 1.296093057236439645e-07 4.971231821025527269e-05 2.501311599859114554e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.975000000000000755e-01 1.250198326759151823e-01 5.473507072493330929e-08 2.104984530855705298e-05 2.500555423867621974e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.025000000000000799e-01 1.250083647933981634e-01 2.302486843036012958e-08 8.876719453960844755e-06 2.500234233909719439e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.074999999999999734e-01 1.250035134972628248e-01 9.647286489600197931e-09 3.728218873917838446e-06 2.500098381448613849e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.124999999999999778e-01 1.250014697717732881e-01 4.025884486661029729e-09 1.559520817989137842e-06 2.500041154234922125e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.174999999999999822e-01 1.250006123157752225e-01 1.673150881051094835e-09 6.496846413034242270e-07 2.500017144951648396e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.224999999999999867e-01 1.250002540346550894e-01 6.924589267147262543e-10 2.695309714310211134e-07 2.500007112989511837e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.274999999999999911e-01 1.250001049475481518e-01 2.853666819137904125e-10 1.113467789345093217e-07 2.500002938534662267e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.324999999999999956e-01 1.250000431696929037e-01 1.170916036135227629e-10 4.580093957528775577e-08 2.500001208751970738e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.375000000000000000e-01 1.250000176797178841e-01 4.783240473927767610e-11 1.875689514655127489e-08 2.500000495032198011e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.425000000000000044e-01 1.250000072081073887e-01 1.945141655336284135e-11 7.647105181877344000e-09 2.500000201827024537e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.475000000000000089e-01 1.250000029253268974e-01 7.873530286945025261e-12 3.103418626041951438e-09 2.500000081909156679e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.525000000000000133e-01 1.250000011816548573e-01 3.171995494097057034e-12 1.253564468367989008e-09 2.500000033086337559e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.575000000000000178e-01 1.250000004750335125e-01 1.271730288958091459e-12 5.039300868157294824e-10 2.500000013300940349e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.625000000000000222e-01 1.250000001900326840e-01 5.073485607364076486e-13 2.015878077572103409e-10 2.500000005320916485e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.675000000000000266e-01 1.250000000756405771e-01 2.013826515100509099e-13 8.023811464990842322e-11 2.500000002117937492e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.725000000000000311e-01 1.250000000299540392e-01 7.952466012555470286e-14 3.177394939459678110e-11 2.500000000838714098e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.775000000000000355e-01 1.250000000118000054e-01 3.123981604223252329e-14 1.251661684164432656e-11 2.500000000330400152e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.825000000000000400e-01 1.250000000046236348e-01 1.220805560644812756e-14 4.904309056358730419e-12 2.500000000129462552e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.875000000000000444e-01 1.250000000018018642e-01 4.741790819787886283e-15 1.911148264919468351e-12 2.500000000050452420e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.924999999999999378e-01 1.250000000006983303e-01 1.822642714035480947e-15 7.405950373628708399e-13 2.500000000019552693e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.975000000000000533e-01 1.250000000002691736e-01 6.531616131731715474e-16 2.853370980726367257e-13 2.500000000007536194e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.002500000000000169e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00


==> final_sol_Sod_400x400_order2_slice.dat <==
x y rho rhou rhov rhoE b
2.500000000000057732e-03 -1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -1.002499999999999947e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.975000000000000533e-01 1.250000000000151268e-01 2.784111383536097102e-17 -1.609816827569913089e-14 2.500000000000422440e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.924999999999999378e-01 1.249999999996994487e-01 -8.976065429074354526e-16 3.181582724245782047e-13 2.499999999991582844e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.875000000000000444e-01 1.249999999993415684e-01 -2.126579270199973546e-15 6.979412117507874670e-13 2.499999999981562526e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.824999999999999289e-01 1.250000000003525791e-01 1.020400787909321416e-15 -3.711345340272157355e-13 2.500000000009871548e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.775000000000000355e-01 1.250000000045305426e-01 1.393217368560367844e-14 -4.796684515872994439e-12 2.500000000126855193e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.724999999999999201e-01 1.250000000071001260e-01 2.364652505116187989e-14 -7.529012579474399180e-12 2.500000000198802086e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.675000000000000266e-01 1.249999999882544927e-01 -2.738894811119300599e-14 1.240998702840964698e-11 2.499999999671123629e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.624999999999999112e-01 1.249999999379567267e-01 -1.850381069723534479e-13 6.568928641462134450e-11 2.499999998262787404e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.575000000000000178e-01 1.249999999381474075e-01 -2.244551593834481752e-13 6.567413704538249669e-11 2.499999998268126744e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.524999999999999023e-01 1.250000002346667305e-01 6.693354197035472280e-13 -2.481750083093088646e-10 2.500000006570668454e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.475000000000000089e-01 1.250000007773533761e-01 2.427612456667362699e-12 -8.234975014022871658e-10 2.500000021765895752e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.425000000000000044e-01 1.250000003464112053e-01 1.170653006663135502e-12 -3.690666149849647152e-10 2.500000009699513415e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.375000000000000000e-01 1.249999962854434488e-01 -1.118311610178952880e-11 3.930759384444423553e-09 2.499999895992422450e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.325000000000001066e-01 1.249999908480214500e-01 -2.799258606479793170e-11 9.697895763880910488e-09 2.499999743744618641e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.274999999999999911e-01 1.250000015902093253e-01 -4.128193611780913544e-13 -1.656729836188542854e-09 2.500000044525791387e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.225000000000000977e-01 1.250000539413557710e-01 1.509561998964647933e-10 -5.709568629408823425e-08 2.500001510357749424e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.174999999999999822e-01 1.250000981418477597e-01 3.086048247804055575e-10 -1.040360267827532392e-07 2.500002747974547912e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.125000000000000888e-01 1.249999036609051595e-01 -2.206419591200211928e-10 1.016661100219011029e-07 2.499997302526515419e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.074999999999999734e-01 1.249992745075805406e-01 -2.109609380968934809e-09 7.681243621413216961e-07 2.499979686150008984e-01 0.000000000000000000e+00
2.500000000000057732e-03 -9.025000000000000799e-01 1.249990827701651236e-01 -2.987232054935596944e-09 9.731384568472847294e-07 2.499974317243025823e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.974999999999999645e-01 1.250022331243461071e-01 6.051772799822758917e-09 -2.361149741488766866e-06 2.500062530768564772e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.925000000000000711e-01 1.250089839335531972e-01 2.617168721679647201e-08 -9.515730142891137610e-06 2.500251561941773115e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.874999999999999556e-01 1.250065811108405089e-01 2.243033695650070694e-08 -6.990381257026321660e-06 2.500184237749028537e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.825000000000000622e-01 1.249631921931197015e-01 -9.552406559841444365e-08 3.893401416891544101e-05 2.498969370810788515e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.774999999999999467e-01 1.248951446444735713e-01 -3.000905541702615968e-07 1.110251085370938514e-04 2.497064894371235633e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.725000000000000533e-01 1.249799598987742649e-01 -1.138043283018501598e-07 2.126245741656809381e-05 2.499446437321838355e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.674999999999999378e-01 1.255319591138669144e-01 1.413149507910077805e-06 -5.639302242503893385e-04 2.514900374455937282e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.625000000000000444e-01 1.261487178502066486e-01 3.365687208245552305e-06 -1.215097949668076218e-03 2.532017937793662465e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.574999999999999289e-01 1.245281357767252933e-01 -5.387585226375787726e-07 4.641932134055798344e-04 2.487681222819879689e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.525000000000000355e-01 1.177766671326323372e-01 -1.751722566547737168e-05 7.268389986439068549e-03 2.304029845813052868e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.474999999999999201e-01 1.142498598475967797e-01 -3.279787889279339367e-05 1.166141537632212934e-02 2.187573921121916398e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.425000000000000266e-01 1.409125043128697519e-01 4.602731900172295741e-05 -1.894332803704711771e-02 2.987992230356843470e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.374999999999999112e-01 1.960658285925153677e-01 3.164757893160356902e-04 -1.051014848166998833e-01 5.129759952757748653e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.325000000000000178e-01 2.278611049831425206e-01 5.172250224438016547e-04 -1.631487776694651726e-01 6.576550526753497383e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.275000000000000133e-01 2.367941189683955283e-01 5.807456844953004169e-04 -1.817555914061875499e-01 7.031357522753688416e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.225000000000000089e-01 2.389808383449898987e-01 5.940308594410090856e-04 -1.869796987385114739e-01 7.153118760278097676e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.175000000000000044e-01 2.393342441754671701e-01 5.972540700494604520e-04 -1.885468226694605731e-01 7.180844536974885228e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.125000000000000000e-01 2.392668153131699560e-01 5.993251443240965636e-04 -1.892241887622962693e-01 7.184460568482937681e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.074999999999999956e-01 2.390599579717229417e-01 6.019196708283745334e-04 -1.896232010560465198e-01 7.182170582561998584e-01 0.000000000000000000e+00
2.500000000000057732e-03 -8.024999999999999911e-01 2.387809282315808412e-01 6.056521502995105026e-04 -1.899070995528428230e-01 7.177619151606107195e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.975000000000000977e-01 2.384901714978162890e-01 6.101439588342100033e-04 -1.901971505729392331e-01 7.173405416029272619e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.924999999999999822e-01 2.381820416361875303e-01 6.148634950272086758e-04 -1.904928366664654094e-01 7.169639578100279742e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.875000000000000888e-01 2.378405414987333488e-01 6.194690918435352602e-04 -1.907715728155694734e-01 7.165898962732702993e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.824999999999999734e-01 2.374640844168238174e-01 6.238973994322703472e-04 -1.910282641333266584e-01 7.162013276447236620e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.775000000000000799e-01 2.370783718441748233e-01 6.283147285475728988e-04 -1.912848139089727839e-01 7.157949165838236594e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.724999999999999645e-01 2.367482847826184178e-01 6.331162202777079404e-04 -1.915957764257846807e-01 7.153670892285490801e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.675000000000000711e-01 2.365648583298495533e-01 6.388016006910357970e-04 -1.920278595808387057e-01 7.149755292004560392e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.624999999999999556e-01 2.365197789720755728e-01 6.457184477446631637e-04 -1.925881638355612102e-01 7.147331287757351381e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.575000000000000622e-01 2.365375553638599249e-01 6.538016003644131014e-04 -1.932099863087711200e-01 7.144959896686006173e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.524999999999999467e-01 2.365763947035414150e-01 6.626595236819993618e-04 -1.938692330651627105e-01 7.142170788269935899e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.475000000000000533e-01 2.365185478239654193e-01 6.709041405774887222e-04 -1.944897616027417009e-01 7.138730536062709575e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.424999999999999378e-01 2.361562707972065800e-01 6.759717625390424716e-04 -1.948470110284058199e-01 7.134492311393803021e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.375000000000000444e-01 2.353237073906896681e-01 6.777495658263486171e-04 -1.948448907592707224e-01 7.131419675324895957e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.324999999999999289e-01 2.336872595461149948e-01 6.765980546183495998e-04 -1.941705854642406248e-01 7.123519864012392011e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.275000000000000355e-01 2.313018476133689716e-01 6.727614038049633356e-04 -1.928609585780415026e-01 7.113363873177662722e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.224999999999999201e-01 2.285427642626040312e-01 6.672139355660739899e-04 -1.912358578617167904e-01 7.102514157760192459e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.175000000000000266e-01 2.261610367731867743e-01 6.626185019690138990e-04 -1.899807930703310554e-01 7.090499520414230705e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.125000000000000222e-01 2.249372099724096796e-01 6.611606867872488625e-04 -1.895878083063501918e-01 7.079624123853811568e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.075000000000000178e-01 2.255264176067170445e-01 6.674565803991237009e-04 -1.907586197434634201e-01 7.083449574410508598e-01 0.000000000000000000e+00
2.500000000000057732e-03 -7.025000000000000133e-01 2.289101362697277542e-01 6.847065197159803076e-04 -1.943538959203615912e-01 7.091783744700609349e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.975000000000000089e-01 2.364550742087608848e-01 7.173952021296991664e-04 -2.015226184398628551e-01 7.116041121132374858e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.925000000000000044e-01 2.485430099856524577e-01 7.662204225497042847e-04 -2.126612465673270447e-01 7.157246371879953939e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.875000000000000000e-01 2.646930301766725058e-01 8.287742040766644253e-04 -2.274086294282912923e-01 7.213390832166652888e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.824999999999999956e-01 2.836072348336204918e-01 9.003779092578356388e-04 -2.446844926903052608e-01 7.280112545814186875e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.774999999999999911e-01 3.034007134670999584e-01 9.745527128854738000e-04 -2.628910177819079874e-01 7.350304568818496476e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.724999999999999867e-01 3.220341853327546855e-01 1.044200746035960125e-03 -2.802669629833242082e-01 7.416254659762469004e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.674999999999999822e-01 3.377994708635462251e-01 1.103319297957644626e-03 -2.952452245101675476e-01 7.472650504445491615e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.624999999999999778e-01 3.496150019912878104e-01 1.148956817735986369e-03 -3.067346981370220327e-01 7.517378511238583805e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.574999999999999734e-01 3.568384071369579691e-01 1.181776207929124056e-03 -3.143606539848087800e-01 7.544088476182270186e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.525000000000000799e-01 3.603094297337539054e-01 1.204656632714339818e-03 -3.189387416529405050e-01 7.550805526576854776e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.474999999999999645e-01 3.617561938696586266e-01 1.223327874529128766e-03 -3.217431173802399735e-01 7.547700228062083072e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.425000000000000711e-01 3.623036496413611918e-01 1.241918484640830780e-03 -3.237305815327175540e-01 7.540801179062429638e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.374999999999999556e-01 3.624507618628347583e-01 1.261098024155435458e-03 -3.254152343499290834e-01 7.533590022489076166e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.325000000000000622e-01 3.622984968129377426e-01 1.280001328235536636e-03 -3.268636757631708800e-01 7.525966737537366225e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.274999999999999467e-01 3.618408694891819266e-01 1.298265362142736424e-03 -3.280690796459144187e-01 7.517717078533614483e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.225000000000000533e-01 3.611169705885158843e-01 1.315641034803637826e-03 -3.290525170710178471e-01 7.508148340728217907e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.174999999999999378e-01 3.602406190851885071e-01 1.332140727706118558e-03 -3.299180216008029687e-01 7.497964613423109270e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.125000000000000444e-01 3.592984346995861111e-01 1.347778825598844278e-03 -3.307394197637855693e-01 7.487575586874749556e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.074999999999999289e-01 3.583317469629824226e-01 1.362725930066933802e-03 -3.315610789613829268e-01 7.477064556390212724e-01 0.000000000000000000e+00
2.500000000000057732e-03 -6.025000000000000355e-01 3.573377898545515574e-01 1.377425555967039814e-03 -3.324015630507940466e-01 7.466130195460578545e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.974999999999999201e-01 3.562825681790514065e-01 1.392399409169240484e-03 -3.332611321697870888e-01 7.454132180901826832e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.925000000000000266e-01 3.551264009085032258e-01 1.407936828005727607e-03 -3.341313987732312252e-01 7.440421897099698256e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.875000000000000222e-01 3.538572190750187141e-01 1.423918311903701363e-03 -3.350012593671693462e-01 7.424883316571067038e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.825000000000000178e-01 3.525216006492388754e-01 1.439949961290869218e-03 -3.358612464712868451e-01 7.408455238796612941e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.775000000000000133e-01 3.512298197907172126e-01 1.455705438662078730e-03 -3.367085485484070939e-01 7.393186425842505072e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.725000000000000089e-01 3.501108886196780956e-01 1.471200412104233966e-03 -3.375501510720613774e-01 7.381394955241532552e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.675000000000000044e-01 3.492210168355404099e-01 1.486721047669853401e-03 -3.383988611686818415e-01 7.374022631057712829e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.625000000000000000e-01 3.484543322520559094e-01 1.502684441426175351e-03 -3.392627030846931402e-01 7.369066151725235381e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.574999999999999956e-01 3.475214165923551368e-01 1.519012711878201709e-03 -3.401398461183857136e-01 7.361083706693661854e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.524999999999999911e-01 3.460269277585929504e-01 1.535437284788443869e-03 -3.410210642715706397e-01 7.342734896458898985e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.474999999999999867e-01 3.436687626042937427e-01 1.552360109132081651e-03 -3.418887382056831070e-01 7.308515270553329612e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.424999999999999822e-01 3.405222867781343421e-01 1.570758257097195536e-03 -3.427295623234051791e-01 7.259979613579569113e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.374999999999999778e-01 3.372385705370206099e-01 1.591186528334153846e-03 -3.435547422587204580e-01 7.209308895722004173e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.324999999999999734e-01 3.349707589139951924e-01 1.613283464522112911e-03 -3.444166493175431221e-01 7.177715946699116945e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.275000000000000799e-01 3.341250959444374558e-01 1.636897529677792300e-03 -3.453944176407278133e-01 7.169859156723059623e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.224999999999999645e-01 3.342497732297133317e-01 1.659726910172677500e-03 -3.464878591167209754e-01 7.186256585841150901e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.175000000000000711e-01 3.357336266880875386e-01 1.682332790842351817e-03 -3.475341661017985473e-01 7.224519274456403517e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.124999999999999556e-01 3.390547482160031767e-01 1.707035054044006659e-03 -3.488699394232715467e-01 7.295833121652214315e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.075000000000000622e-01 3.439749595863055287e-01 1.732628698189756823e-03 -3.502885804761111666e-01 7.396507110856355149e-01 0.000000000000000000e+00
2.500000000000057732e-03 -5.024999999999999467e-01 3.501715650636423871e-01 1.758310319966698227e-03 -3.517237968143042126e-01 7.521356793209472702e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.974999999999999978e-01 3.573009174059055826e-01 1.783518912723999674e-03 -3.531030652634116751e-01 7.664364033865671555e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.924999999999999933e-01 3.650850516432077586e-01 1.808032325256385192e-03 -3.543691348169807354e-01 7.820702315557772621e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.874999999999999889e-01 3.733325876145742739e-01 1.831879943640022474e-03 -3.554795316611107370e-01 7.987005611060578047e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.824999999999999845e-01 3.819245585121915365e-01 1.855117103088926812e-03 -3.564066539664945132e-01 8.161208721631511009e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.774999999999999800e-01 3.907913381629382066e-01 1.877668594413076575e-03 -3.571331950619425211e-01 8.342242935879466970e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.724999999999999756e-01 3.999009893562272544e-01 1.899513053449337430e-03 -3.576451588414813476e-01 8.529777952943922159e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.674999999999999711e-01 4.092436668804421696e-01 1.920830990098525625e-03 -3.579442895284546400e-01 8.723757067553700173e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.624999999999999667e-01 4.187818330224637453e-01 1.941631566726868862e-03 -3.580587610220544170e-01 8.923418022938840455e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.574999999999999623e-01 4.284455428402004218e-01 1.961554667598184969e-03 -3.579145168931491816e-01 9.127415783013447248e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.524999999999999578e-01 4.383098918449673809e-01 1.980696345453537410e-03 -3.575256378109725741e-01 9.337705518155072770e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.474999999999999534e-01 4.484010580423419268e-01 1.998943788081524939e-03 -3.568737445422755505e-01 9.554797024291438179e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.424999999999999489e-01 4.587171237161080106e-01 2.016132851641432196e-03 -3.559487126517282829e-01 9.778825840154888871e-01 0.000000000000000000e+00
2.500000000000057732e-03 -4.374999999999999445e-01 4.692470526300728806e-01 2.032074576829375531e-03 -3.547398326790495160e-01 1.000974216132190397e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.324999999999999956e-01 4.799837639287146684e-01 2.046579867609283655e-03 -3.532371049015052833e-01 1.024756828647061191e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.275000000000000466e-01 4.909247738124509763e-01 2.059479676338739264e-03 -3.514299184715367064e-01 1.049241948006772507e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.225000000000000422e-01 5.020703083905865283e-01 2.070646522724615968e-03 -3.493069787298808682e-01 1.074447176695742190e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.175000000000000377e-01 5.134217036705406301e-01 2.080036145550315241e-03 -3.468564752838445564e-01 1.100392973012284337e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.125000000000000333e-01 5.249805399423564944e-01 2.087574671071511321e-03 -3.440662554617534563e-01 1.127100862136486414e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.075000000000000289e-01 5.367483379459733195e-01 2.093005549432232996e-03 -3.409240078456513556e-01 1.154592862650090535e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.025000000000000244e-01 5.487262955843135170e-01 2.096177748235554094e-03 -3.374171769149548195e-01 1.182890768229275524e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.975000000000000200e-01 5.609153521667821218e-01 2.097442991654742839e-03 -3.335329595860103691e-01 1.212016259901850912e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.925000000000000155e-01 5.733168218706194974e-01 2.096152687438765632e-03 -3.292585278296052409e-01 1.241992643389912887e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.875000000000000111e-01 5.859313310090669136e-01 2.091916987023080977e-03 -3.245806002187383577e-01 1.272841914703729982e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.825000000000000067e-01 5.987595814380353154e-01 2.084575209959110397e-03 -3.194857769391393765e-01 1.304586885408657304e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.775000000000000022e-01 6.118022993728721159e-01 2.074158088324106267e-03 -3.139609537133595807e-01 1.337250862517632033e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.724999999999999978e-01 6.250603945438282238e-01 2.061289566330974741e-03 -3.079916292309007875e-01 1.370858203173771939e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.674999999999999933e-01 6.385352010678877477e-01 2.046424147198375263e-03 -3.015637314411204195e-01 1.405435027217740496e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.624999999999999889e-01 6.522267250537284733e-01 2.028694571861147568e-03 -2.946637569023972114e-01 1.441004300189210996e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.574999999999999845e-01 6.661341827829841966e-01 2.006642528996064288e-03 -2.872776599855725310e-01 1.477587472779516187e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.524999999999999800e-01 6.802566626190442722e-01 1.979395152139205860e-03 -2.793912288868416471e-01 1.515206192015023712e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.474999999999999756e-01 6.945932670816469257e-01 1.947023942922660291e-03 -2.709900168328451264e-01 1.553882650261454001e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.424999999999999711e-01 7.091429403221467531e-01 1.909664604757153579e-03 -2.620596888942843261e-01 1.593639026857733398e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.374999999999999667e-01 7.239041533283087082e-01 1.867286172780194785e-03 -2.525861839288550126e-01 1.634496503528756861e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.324999999999999623e-01 7.388746495821612026e-01 1.819831334949543414e-03 -2.425559371263339981e-01 1.676474470282957485e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.274999999999999578e-01 7.540507504280286044e-01 1.766951983897325053e-03 -2.319564370965213340e-01 1.719588412334280170e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.224999999999999534e-01 7.694268905540254666e-01 1.708081611905266656e-03 -2.207762506898323651e-01 1.763848425046168789e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.174999999999999489e-01 7.849959379834677842e-01 1.642714586017461750e-03 -2.090047743379292444e-01 1.809259947683956593e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.124999999999999445e-01 8.007490264491713416e-01 1.570409745840031486e-03 -1.966330864843310045e-01 1.855822883497105780e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.074999999999999956e-01 8.166744737295165146e-01 1.490729381855807490e-03 -1.836555091148385499e-01 1.903527800070252685e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.025000000000000466e-01 8.327566676628139763e-01 1.403264249958889728e-03 -1.700707311635306085e-01 1.952351841607903982e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.975000000000000422e-01 8.489746530232621380e-01 1.307669338088328186e-03 -1.558835492421749291e-01 2.002253537206102330e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.925000000000000377e-01 8.652999823306836147e-01 1.203732274783350913e-03 -1.411074810250325939e-01 2.053165088347932876e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.875000000000000333e-01 8.816935590444077153e-01 1.091468654385400203e-03 -1.257688692549823462e-01 2.104980833363530479e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.825000000000000289e-01 8.981007999812878895e-01 9.711735835249506697e-04 -1.099134422688588242e-01 2.157539077535664429e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.775000000000000244e-01 9.144435926337675102e-01 8.433131536930626657e-04 -9.361705325210603612e-02 2.210591804840462249e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.725000000000000200e-01 9.306058173707791870e-01 7.082702502567557413e-04 -7.700404328364510165e-02 2.263751147292570653e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.675000000000000155e-01 9.464074846868382185e-01 5.664439626282868944e-04 -6.028018161585912971e-02 2.316395310684029596e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.625000000000000111e-01 9.615573202591458646e-01 4.196509994978577787e-04 -4.379667268617040005e-02 2.367496191216549750e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.575000000000000067e-01 9.755447319662984285e-01 2.746056782534016618e-04 -2.818826455347728591e-02 2.415222715573324574e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.525000000000000022e-01 9.873448085307907629e-01 1.464426106596409822e-04 -1.470961096897339601e-02 2.455924086214516855e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.474999999999999978e-01 9.947937290755894946e-01 6.099998901496971016e-05 -6.077566111969230286e-03 2.481823561853915727e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.424999999999999933e-01 9.979089484560293988e-01 2.458520459992232735e-05 -2.446626898783802948e-03 2.492689335345926516e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.374999999999999889e-01 9.991735413429861934e-01 9.739823261565563797e-06 -9.680891838077727071e-04 2.497108698418534001e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.324999999999999845e-01 9.996794874817039878e-01 3.787554950686738964e-06 -3.756593319456687902e-04 2.498878407416367686e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.274999999999999800e-01 9.998783124005444778e-01 1.445575407404624482e-06 -1.426734342955660701e-04 2.499574123086350408e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.224999999999999756e-01 9.999548229999997151e-01 5.422605120047955738e-07 -5.297935387229798962e-05 2.499841884689047333e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.174999999999999711e-01 9.999836081657227371e-01 2.001379673963030798e-07 -1.922539814584082348e-05 2.499942629145384565e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.124999999999999667e-01 9.999941885711951528e-01 7.241764766158842124e-08 -6.816730291050744233e-06 2.499979660072132681e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.074999999999999623e-01 9.999979871446101898e-01 2.523421035084443185e-08 -2.361521201708417595e-06 2.499992955015134299e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.024999999999999578e-01 9.999993191691515237e-01 8.025421176012108983e-09 -7.992415257515234991e-07 2.499997617093091762e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.974999999999999534e-01 9.999997753097531472e-01 2.002545397470312589e-09 -2.641766349779625286e-07 2.499999213584255919e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.924999999999999489e-01 9.999999277573053957e-01 1.946916313443924021e-10 -8.520134722156154254e-08 2.499999747150582596e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.874999999999999445e-01 9.999999773604822950e-01 -1.502519528867592919e-10 -2.680378401176415966e-08 2.499999920761688976e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.824999999999999400e-01 9.999999930238511192e-01 -9.516928359127809718e-11 -8.251809719428653382e-09 2.499999975583478751e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.774999999999999911e-01 9.999999977857100264e-01 7.673695847096360513e-11 -2.540575476586389451e-09 2.499999992249985148e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.725000000000000422e-01 9.999999991977178704e-01 1.830296510315868731e-10 -8.295878907233782715e-10 2.499999997192013712e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.675000000000000377e-01 9.999999996371387034e-01 1.901656848699320118e-10 -3.200135419569730674e-10 2.499999998729987016e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.625000000000000333e-01 9.999999998141186897e-01 1.392205081165336645e-10 -1.474595131317546177e-10 2.499999999349416857e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.575000000000000289e-01 9.999999999294453268e-01 5.204922693403512842e-11 -6.502356488123295056e-11 2.499999999753059310e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.525000000000000244e-01 1.000000000009311441e+00 -2.195524200189153669e-11 -1.304911890927204016e-11 2.500000000032589931e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.475000000000000200e-01 1.000000000053251403e+00 -6.304578950222927175e-11 1.847129794535871209e-11 2.500000000186380245e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.425000000000000155e-01 1.000000000065082162e+00 -7.147044213354662614e-11 3.019394087774877508e-11 2.500000000227788011e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.375000000000000111e-01 1.000000000056574523e+00 -5.986135343880181462e-11 3.116048311299876517e-11 2.500000000198010497e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.325000000000000067e-01 1.000000000033663961e+00 -3.349204039150633556e-11 2.306052787889994098e-11 2.500000000117823085e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.275000000000000022e-01 1.000000000009018342e+00 -7.112371456202937692e-12 1.005140080356599765e-11 2.500000000031564085e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.224999999999999978e-01 9.999999999901195702e-01 1.221736741828261872e-11 -9.123543419729809039e-13 2.499999999965419661e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.174999999999999933e-01 9.999999999810237350e-01 2.150712583188606158e-11 -6.612333927768434773e-12 2.499999999933584682e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.124999999999999889e-01 9.999999999795404770e-01 2.278181344123909043e-11 -8.185607005158321099e-12 2.499999999928392391e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.074999999999999845e-01 9.999999999818384167e-01 1.998455908203817377e-11 -7.835144777783598475e-12 2.499999999936435735e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.024999999999999800e-01 9.999999999865799571e-01 1.462388947573695724e-11 -6.112558108602059269e-12 2.499999999953030905e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.749999999999997558e-02 9.999999999925590632e-01 7.998182400085728634e-12 -3.790429191417638827e-12 2.499999999973958165e+00 0.000000000000000000e+00
2.500000000000057732e-03 -9.249999999999997113e-02 9.999999999973411269e-01 2.782302198970435622e-12 -1.659252337792727182e-12 2.499999999990696331e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.749999999999996669e-02 1.000000000000906164e+00 -1.128715723277760908e-12 -1.720026000930527304e-13 2.500000000003173461e+00 0.000000000000000000e+00
2.500000000000057732e-03 -8.249999999999996225e-02 1.000000000002975842e+00 -3.419427697343896786e-12 6.822430306101775753e-13 2.500000000010416112e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.749999999999995781e-02 1.000000000003947065e+00 -4.511031657365700202e-12 1.047473708777294354e-12 2.500000000013816059e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.249999999999995337e-02 1.000000000004168443e+00 -4.768383763439768128e-12 1.109429774825560938e-12 2.500000000014590551e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.749999999999994893e-02 1.000000000003978373e+00 -4.556627539684804863e-12 1.039130444101904251e-12 2.500000000013924417e+00 0.000000000000000000e+00
2.500000000000057732e-03 -6.249999999999994449e-02 1.000000000003630873e+00 -4.178917972956129776e-12 8.939219239169885316e-13 2.500000000012708501e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.749999999999994005e-02 1.000000000003160139e+00 -3.651323604446009251e-12 7.285141043274718491e-13 2.500000000011060042e+00 0.000000000000000000e+00
2.500000000000057732e-03 -5.249999999999999112e-02 1.000000000002673861e+00 -3.100280597776568135e-12 5.725902701955139132e-13 2.500000000009357404e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.750000000000004219e-02 1.000000000002231548e+00 -2.597649483957509412e-12 4.432779172793402869e-13 2.500000000007810197e+00 0.000000000000000000e+00
2.500000000000057732e-03 -4.250000000000003775e-02 1.000000000001799894e+00 -2.105515599219371302e-12 3.288779801589139905e-13 2.500000000006299850e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.750000000000003331e-02 1.000000000001406653e+00 -1.654334050643933243e-12 2.319937309931616690e-13 2.500000000004924061e+00 0.000000000000000000e+00
2.500000000000057732e-03 -3.250000000000002887e-02 1.000000000001109779e+00 -1.303116973688862058e-12 1.541741367585212905e-13 2.500000000003885336e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.750000000000002442e-02 1.000000000000901723e+00 -1.039178340171995196e-12 8.125322637467832917e-14 2.500000000003157474e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.250000000000001998e-02 1.000000000000750289e+00 -8.430104266365452396e-13 2.299504644319660821e-14 2.500000000002626788e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.750000000000001554e-02 1.000000000000603739e+00 -6.940243759044766689e-13 2.719118279613762706e-14 2.500000000002113421e+00 0.000000000000000000e+00
2.500000000000057732e-03 -1.250000000000001110e-02 1.000000000000366596e+00 -5.855186666941355363e-13 1.785680325782029250e-13 2.500000000001283418e+00 0.000000000000000000e+00
2.500000000000057732e-03 -7.499999999999951150e-03 1.000000000000063283e+00 -5.165398216247864843e-13 4.516402257034287694e-13 2.500000000000221601e+00 0.000000000000000000e+00
2.500000000000057732e-03 -2.499999999999946709e-03 9.999999999999734657e-01 -4.869691991555526350e-13 5.133988000780327853e-13 2.499999999999908074e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.500000000000057732e-03 1.000000000000824008e+00 -4.987585686649006330e-13 -4.987533067695023024e-13 2.500000000002884804e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.500000000000062172e-03 1.000000000003153700e+00 -5.561973908808055046e-13 -3.217713252374448895e-12 2.500000000011038281e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.249999999999995559e-02 1.000000000005382805e+00 -6.494191745382771140e-13 -5.755738995471217345e-12 2.500000000018839597e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.749999999999996003e-02 1.000000000002923439e+00 -7.208432947257296784e-13 -2.738978300155338234e-12 2.500000000010231815e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.249999999999996447e-02 9.999999999875280876e-01 -7.076592557554633363e-13 1.557886937905467486e-11 2.499999999956348695e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.749999999999996891e-02 9.999999999608180090e-01 -6.504846926780972706e-13 4.713362231685511378e-11 2.499999999862863920e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.249999999999997335e-02 9.999999999498716541e-01 -8.077089811053215631e-13 5.987500016300998888e-11 2.499999999824551900e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.749999999999997780e-02 1.000000000020468072e+00 -1.872023416117645616e-12 -2.357205201740589741e-11 2.500000000071638695e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.249999999999998224e-02 1.000000000237719178e+00 -4.356782827879248454e-12 -2.794463800820650080e-10 2.500000000832016678e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.749999999999998668e-02 1.000000000478414641e+00 -7.322555228243722050e-12 -5.611878776787451571e-10 2.500000001674450800e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.249999999999999112e-02 1.000000000422072821e+00 -7.389296636301146807e-12 -4.893786423665020665e-10 2.500000001477254763e+00 0.000000000000000000e+00
2.500000000000057732e-03 5.749999999999999556e-02 9.999999993284975908e-01 2.139089713509548656e-12 8.048984666975155154e-10 2.499999997649740902e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.250000000000000000e-02 9.999999969661825805e-01 2.390574575795640430e-11 3.587163167738571446e-09 2.499999989381638699e+00 0.000000000000000000e+00
2.500000000000057732e-03 6.750000000000000444e-02 9.999999950244945479e-01 4.174200406946065940e-11 5.851151207694760767e-09 2.499999982585731750e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.250000000000000888e-02 9.999999972078734700e-01 1.683980898621933229e-11 3.235877434358988426e-09 2.499999990227558033e+00 0.000000000000000000e+00
2.500000000000057732e-03 7.750000000000001332e-02 1.000000009988276872e+00 -1.087471517692702820e-10 -1.186887071454855394e-08 2.500000034958971273e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.250000000000001776e-02 1.000000032572563091e+00 -3.305902286573839508e-10 -3.842138302031237622e-08 2.500000114003974261e+00 0.000000000000000000e+00
2.500000000000057732e-03 8.750000000000002220e-02 1.000000047362641142e+00 -4.776948809854301445e-10 -5.559959666156152943e-08 2.500000165769245886e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.250000000000002665e-02 1.000000018540960767e+00 -1.704140919030212348e-10 -2.114945724201456115e-08 2.500000064893353802e+00 0.000000000000000000e+00
2.500000000000057732e-03 9.750000000000003109e-02 9.999998951065036668e-01 1.087735297586511304e-09 1.246136702823781537e-07 2.499999632872793143e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.025000000000000355e-01 9.999996970478413072e-01 3.118616071131387242e-09 3.572202887448611375e-07 2.499998939667633646e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.075000000000000400e-01 9.999995785164915718e-01 4.376009716190965692e-09 4.943533538658798171e-07 2.499998524807833356e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.125000000000000444e-01 9.999998214502512361e-01 1.793250162716979645e-09 2.038268106883378190e-07 2.499999375075317776e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.175000000000000488e-01 1.000000826937187837e+00 -8.627569792167979083e-09 -9.837753245212728277e-07 2.500002894281756038e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.225000000000000533e-01 1.000002443713654765e+00 -2.547328635131759977e-08 -2.882464366421213444e-06 2.500008553009640089e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.275000000000000577e-01 1.000003509487984887e+00 -3.636229020128603572e-08 -4.117175852737765922e-06 2.500012283222164733e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.325000000000000622e-01 1.000002274395823454e+00 -2.214561174659550631e-08 -2.628590576499988547e-06 2.500007960361653847e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.375000000000000666e-01 9.999956864307386617e-01 4.592520505818512684e-08 5.164278730467781115e-06 2.499984902529107433e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.425000000000000711e-01 9.999837077930981977e-01 1.712121383598957851e-07 1.924803426469918417e-05 2.499942977849680226e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.474999999999999645e-01 9.999738058387466211e-01 2.743273903130352703e-07 3.081277158136961990e-05 2.499908321527456234e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.524999999999999689e-01 9.999743468094183241e-01 2.602952739823535282e-07 2.984674033010281669e-05 2.499910213892113209e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.574999999999999734e-01 1.000004860671848128e+00 -6.558210349571843651e-08 -6.355330750430924525e-06 2.500017010766000691e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.624999999999999778e-01 1.000075485086528548e+00 -8.076357090612835184e-07 -8.958233226178032862e-05 2.500264208052251469e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.674999999999999822e-01 1.000162060057261382e+00 -1.709501535714330265e-06 -1.909940730990572651e-04 2.500567254615758017e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.724999999999999867e-01 1.000208761948041536e+00 -2.214622969155068583e-06 -2.443508969064908665e-04 2.500730726166200846e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.774999999999999911e-01 1.000154401960381856e+00 -1.499295483424322437e-06 -1.783794031241377437e-04 2.500540396248779995e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.824999999999999956e-01 9.998853650311397834e-01 1.401930002929373723e-06 1.404344019717110076e-04 2.499598742609851154e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.875000000000000000e-01 9.993902240618762756e-01 6.728100794005312726e-06 7.226668680802027277e-04 2.497866391000324704e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.925000000000000044e-01 9.988514926340644751e-01 1.230057491116224806e-05 1.351112915413440595e-03 2.495982311773003115e+00 0.000000000000000000e+00
2.500000000000057732e-03 1.975000000000000089e-01 9.985734984131414693e-01 1.504897716155585594e-05 1.666503125678077922e-03 2.495010164697623711e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.025000000000000133e-01 9.987676365906407172e-01 1.200399404476646970e-05 1.425233080281875040e-03 2.495687977692245596e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.075000000000000178e-01 9.999869255258008183e-01 -1.707478670281703339e-06 -2.396581859315190027e-05 2.499952641482491522e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.125000000000000222e-01 1.002361816827496144e+00 -2.763285334791582432e-05 -2.826676387839062270e-03 2.508274316514147895e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.175000000000000266e-01 1.005372480373878830e+00 -5.993501642842550902e-05 -6.367295331318687142e-03 2.518846937828774113e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.225000000000000311e-01 1.007882011260725630e+00 -8.579373511844151211e-05 -9.296467291779172970e-03 2.527677911051875448e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.275000000000000355e-01 1.009070437453069680e+00 -9.597719745303794861e-05 -1.063824978008598432e-02 2.531864165161408220e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.325000000000000400e-01 1.009041107599148335e+00 -9.017426105154136690e-05 -1.049103460369548747e-02 2.531754695842715286e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.375000000000000444e-01 1.006557509759319124e+00 -5.754158241766519261e-05 -7.451038264917166434e-03 2.523000007561387203e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.425000000000000488e-01 1.001058752468172663e+00 6.733482368114523494e-06 -8.911401947213258784e-04 2.503691791807114875e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.475000000000000533e-01 9.927242482279243774e-01 9.953832692218280115e-05 8.884852105882821982e-03 2.474595766023861554e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.525000000000000577e-01 9.820574740426520899e-01 2.132007153237005603e-04 2.116391622045376078e-02 2.437643074218066364e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.575000000000000622e-01 9.696275212443915548e-01 3.391926147902930974e-04 3.517681804153222763e-02 2.394977954275262721e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.625000000000000666e-01 9.559304903094847372e-01 4.707979839335625139e-04 5.026537578155791663e-02 2.348450585297849003e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.675000000000000711e-01 9.413522107010173778e-01 6.032838141018724261e-04 6.592796528410677093e-02 2.299485202324431654e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.724999999999999645e-01 9.261778451869983053e-01 7.335373636988834359e-04 8.180314155509219032e-02 2.249121065190979873e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.774999999999999689e-01 9.106135428648206576e-01 8.595464184907576589e-04 9.763710471319390904e-02 2.198097069846399521e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.824999999999999734e-01 8.948081434188419614e-01 9.800163357385927466e-04 1.132537918734970034e-01 2.146935056331474190e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.874999999999999778e-01 8.788702299526651718e-01 1.094136136383270022e-03 1.285317848956945563e-01 2.096004817139947907e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.924999999999999822e-01 8.628800415436032045e-01 1.201414464139591602e-03 1.433875819456795764e-01 2.045569455571163431e+00 0.000000000000000000e+00
2.500000000000057732e-03 2.974999999999999867e-01 8.468976705455736331e-01 1.301593250375241350e-03 1.577641247289209570e-01 1.995816568539521718e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.024999999999999911e-01 8.309688201029808985e-01 1.394609881268297482e-03 1.716231994928138493e-01 1.946880104809532996e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.074999999999999956e-01 8.151287902317196910e-01 1.480554557138541926e-03 1.849402718805386314e-01 1.898855503470922468e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.125000000000000000e-01 7.994051328801436984e-01 1.559609580724445957e-03 1.977007637842497778e-01 1.851809832204805106e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.175000000000000044e-01 7.838194277037440205e-01 1.632000769597127983e-03 2.098973563018971256e-01 1.805788634090147449e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.225000000000000089e-01 7.683885611873173538e-01 1.697981560276015786e-03 2.215281412827283247e-01 1.760820875323304335e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.275000000000000133e-01 7.531260220869335775e-01 1.757831203093414979e-03 2.325955650422664167e-01 1.716923639716023242e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.325000000000000178e-01 7.380430313191111980e-01 1.811942615208770842e-03 2.431045926623775222e-01 1.674106092547693159e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.375000000000000222e-01 7.231487275178593022e-01 1.860787156803243815e-03 2.530621997430133607e-01 1.632370493063356021e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.425000000000000266e-01 7.084499346611128345e-01 1.904641454401601736e-03 2.624772057834918182e-01 1.591711870395313699e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.475000000000000311e-01 6.939516085007495505e-01 1.943518296489546221e-03 2.713600525670516461e-01 1.552119623508609658e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.525000000000000355e-01 6.796575525623277381e-01 1.977417861031198140e-03 2.797222020898298411e-01 1.513579849674492550e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.575000000000000400e-01 6.655707290397679943e-01 2.006178392919938727e-03 2.875758836403841112e-01 1.476076389731929117e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.625000000000000444e-01 6.516936448385816094e-01 2.029662674738631940e-03 2.949339060696887227e-01 1.439592033257739878e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.675000000000000488e-01 6.380286163542241429e-01 2.048685617863399509e-03 3.018092021601483377e-01 1.404109329221762348e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.725000000000000533e-01 6.245776988077579306e-01 2.064706690606448684e-03 3.082148082127555977e-01 1.369610424822501615e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.775000000000000577e-01 6.113420376508733600e-01 2.078588661990571004e-03 3.141634792968072132e-01 1.336075268667999527e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.825000000000000622e-01 5.983210310812244748e-01 2.089902900140871381e-03 3.196688749106793570e-01 1.303479484883665052e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.875000000000000666e-01 5.855138547761485901e-01 2.098172226877553347e-03 3.247451892814485208e-01 1.271799426693292379e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.925000000000000711e-01 5.729202025895061556e-01 2.103398238270971776e-03 3.294050949287622987e-01 1.241012741214915005e+00 0.000000000000000000e+00
2.500000000000057732e-03 3.974999999999999645e-01 5.605405778887139201e-01 2.105315728316143036e-03 3.336616240137476597e-01 1.211099332708708287e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.024999999999999689e-01 5.483756170189355572e-01 2.104348893059502460e-03 3.375279323622105143e-01 1.182040325183554286e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.074999999999999734e-01 5.364248761243470831e-01 2.101271777665240405e-03 3.410166795794464245e-01 1.153814303693495358e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.124999999999999778e-01 5.246881668998623072e-01 2.095980351475936355e-03 3.441404715722223284e-01 1.126401028046144281e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.174999999999999822e-01 5.131651114687234561e-01 2.088577778567041014e-03 3.469119479546299845e-01 1.099780324591655978e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.224999999999999867e-01 5.018546279399361820e-01 2.079221135474469337e-03 3.493437038506331249e-01 1.073930830853343954e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.274999999999999911e-01 4.907541309944402075e-01 2.067982621374067978e-03 3.514486094264389626e-01 1.048828406444207273e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.324999999999999956e-01 4.798579875117284788e-01 2.054954115209437372e-03 3.532401253632887483e-01 1.024443131091667292e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.375000000000000000e-01 4.691559967749290294e-01 2.040271069587455775e-03 3.547321725440925055e-01 1.000736520035444777e+00 0.000000000000000000e+00
2.500000000000057732e-03 4.425000000000000044e-01 4.586343552107725041e-01 2.024075953696501291e-03 3.559381155655195195e-01 9.776650983688315311e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.475000000000000089e-01 4.482852484964960360e-01 2.006496540294946777e-03 3.568678895495443482e-01 9.551986672005738921e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.525000000000000133e-01 4.381381858575109645e-01 1.987650559934255306e-03 3.575308526876463944e-01 9.333739493773018925e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.575000000000000178e-01 4.282949194424914841e-01 1.967722227308715127e-03 3.579435262530888950e-01 9.123885379024827547e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.625000000000000222e-01 4.187216929127484666e-01 1.946939969479631084e-03 3.580640534913241413e-01 8.921505399448027562e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.675000000000000266e-01 4.093588573453817991e-01 1.925020813970908847e-03 3.579605432395184250e-01 8.725480687168962746e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.725000000000000311e-01 4.001634118417470298e-01 1.902060574851246371e-03 3.576390030995347802e-01 8.534623673576485769e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.775000000000000355e-01 3.911410708389172486e-01 1.878699407024299849e-03 3.571077962336490219e-01 8.348749303770680585e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.825000000000000400e-01 3.822991832966409209e-01 1.855238512497162703e-03 3.563771369920440413e-01 8.167960353827279363e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.875000000000000444e-01 3.736618935277208897e-01 1.831747079481970374e-03 3.554590798399697160e-01 7.992767512194992596e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.925000000000000488e-01 3.653113711391289264e-01 1.808519190187578111e-03 3.543664628016015561e-01 7.824618721765778107e-01 0.000000000000000000e+00
2.500000000000057732e-03 4.975000000000000533e-01 3.574340247831210293e-01 1.785769777781979215e-03 3.531206067284831107e-01 7.666711892273794238e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.025000000000000577e-01 3.503715531333456146e-01 1.762705081773840131e-03 3.517600680341218533e-01 7.524921224014462506e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.075000000000000622e-01 3.446688929478319285e-01 1.737471662113224255e-03 3.503546505710258274e-01 7.409152902392568407e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.125000000000000666e-01 3.410441238953861864e-01 1.711275736587328190e-03 3.489225532712413869e-01 7.333047967748596019e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.175000000000000711e-01 3.394859471518833494e-01 1.686368539712546077e-03 3.477888421290020182e-01 7.297362736822721185e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.225000000000000755e-01 3.391082417608625721e-01 1.663267608296573443e-03 3.468193669308275440e-01 7.276078209366662053e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.275000000000000799e-01 3.392635992386782706e-01 1.639391169942241294e-03 3.457936880134321322e-01 7.265282071681818943e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.324999999999999734e-01 3.398133099360656217e-01 1.616726765890672468e-03 3.448093396057180238e-01 7.266594479761531167e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.374999999999999778e-01 3.407652283273485683e-01 1.595430733799489817e-03 3.438622929974866071e-01 7.274214019261440178e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.424999999999999822e-01 3.420410235470782712e-01 1.575542681261658936e-03 3.429425798905876288e-01 7.287628699954905587e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.474999999999999867e-01 3.435091964980647727e-01 1.556894156135618396e-03 3.420415569739909123e-01 7.304721879467293011e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.524999999999999911e-01 3.450357088666903826e-01 1.539099315960110442e-03 3.411508676738830292e-01 7.323171015538436635e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.574999999999999956e-01 3.465242421411457996e-01 1.521815874675565197e-03 3.402627507553998010e-01 7.341268274470442723e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.625000000000000000e-01 3.479285234464463139e-01 1.504762546196861377e-03 3.393706479725249747e-01 7.358160696437511250e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.675000000000000044e-01 3.492419866439065990e-01 1.487753153042498241e-03 3.384707573813452441e-01 7.373690339544899386e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.725000000000000089e-01 3.504807009208397162e-01 1.470757250054160808e-03 3.375651330918343351e-01 7.388095188326757601e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.775000000000000133e-01 3.516695127114247144e-01 1.453898814417694000e-03 3.366635354517216183e-01 7.401747843452224362e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.825000000000000178e-01 3.528325857049392500e-01 1.437361038722270680e-03 3.357802910385498940e-01 7.414982978759915300e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.875000000000000222e-01 3.539857012375321466e-01 1.421243582614608019e-03 3.349261924587623174e-01 7.427998515106430943e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.925000000000000266e-01 3.551303884669400057e-01 1.405490977577615120e-03 3.341003418942425918e-01 7.440817402079680232e-01 0.000000000000000000e+00
2.500000000000057732e-03 5.975000000000000311e-01 3.562533462157025377e-01 1.389959093633721509e-03 3.332884159445875238e-01 7.453318463941254191e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.025000000000000355e-01 3.573346344755182757e-01 1.374568935834983349e-03 3.324707018694108007e-01 7.465335144415475854e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.075000000000000400e-01 3.583636972273760435e-01 1.359421644286027721e-03 3.316374797236370520e-01 7.476783473285824044e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.125000000000000444e-01 3.593572940866888166e-01 1.344787318627481887e-03 3.308056755933157511e-01 7.487787284781787234e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.175000000000000488e-01 3.603656377536903488e-01 1.330943590355503211e-03 3.300224981543417591e-01 7.498658974968954727e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.225000000000000533e-01 3.614519969998085669e-01 1.317929713113896294e-03 3.293430340782522170e-01 7.509637768621332254e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.275000000000000577e-01 3.626616431429425247e-01 1.305494337334605921e-03 3.288166044805273525e-01 7.521286489253991014e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.325000000000000622e-01 3.639069731102691496e-01 1.292823256674417633e-03 3.283537424897468582e-01 7.532952602515737839e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.375000000000000666e-01 3.647770811634095667e-01 1.278151220047399729e-03 3.275422329250249898e-01 7.539982375842222417e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.425000000000000711e-01 3.651385033166451577e-01 1.261380114224861654e-03 3.264091076741507669e-01 7.549130938838821692e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.475000000000000755e-01 3.646274357970636371e-01 1.240672582183533976e-03 3.244099299136130599e-01 7.553710015674556244e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.525000000000000799e-01 3.621026495481862728e-01 1.213052717012875125e-03 3.206538483649632454e-01 7.549606904838375154e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.574999999999999734e-01 3.564388074101837445e-01 1.175628444627983696e-03 3.142167843014209150e-01 7.532786180171544554e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.624999999999999778e-01 3.467423351450918956e-01 1.126341733389188459e-03 3.043304336288503165e-01 7.500435499011246510e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.674999999999999822e-01 3.326003208845850212e-01 1.064915884500114906e-03 2.906591812813266729e-01 7.451249983239339736e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.724999999999999867e-01 3.144180490442477494e-01 9.938830716517440926e-04 2.736004250311785402e-01 7.387003441588212427e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.774999999999999911e-01 2.936120762459060174e-01 9.186267014969424268e-04 2.544240800489671606e-01 7.313138047933165353e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.824999999999999956e-01 2.725551977705369389e-01 8.463816069607916310e-04 2.351548556627706121e-01 7.237569060337946114e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.875000000000000000e-01 2.544590056671590106e-01 7.851205008483153405e-04 2.186433588851433019e-01 7.176575378677222394e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.925000000000000044e-01 2.423787002775668886e-01 7.423177907643655968e-04 2.074528404863952014e-01 7.139337075572818048e-01 0.000000000000000000e+00
2.500000000000057732e-03 6.975000000000000089e-01 2.367977012455349528e-01 7.190639829165295640e-04 2.017451867692769130e-01 7.117658754805148424e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.025000000000000133e-01 2.346272928590705520e-01 7.080727596739074588e-04 1.991747148722848582e-01 7.113777415677956517e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.075000000000000178e-01 2.338596896071445386e-01 7.015808432894133848e-04 1.978237005887392430e-01 7.113834979479429776e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.125000000000000222e-01 2.336388142936849099e-01 6.966716603754777694e-04 1.969303598752625006e-01 7.114160323163368771e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.175000000000000266e-01 2.336399463182734226e-01 6.916238862578299703e-04 1.962276969430047091e-01 7.115568504493586799e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.225000000000000311e-01 2.337773223693883629e-01 6.859525777337535050e-04 1.956492211297579664e-01 7.118876559181234187e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.275000000000000355e-01 2.340329898564623146e-01 6.797147691831317839e-04 1.951723212835265175e-01 7.122912292734124851e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.325000000000000400e-01 2.343634189934901413e-01 6.731435534872724693e-04 1.947641759945654139e-01 7.126962258824531826e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.375000000000000444e-01 2.347282287724669347e-01 6.663856682908822927e-04 1.943888031546049944e-01 7.130789989976200616e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.425000000000000488e-01 2.350950770121959243e-01 6.595092551314581325e-04 1.940194709229953185e-01 7.134324050948092077e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.475000000000000533e-01 2.354450268032584337e-01 6.526088172344614692e-04 1.936435648365505968e-01 7.137602250761684308e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.525000000000000577e-01 2.357733024777431685e-01 6.458558766429934152e-04 1.932607959464954506e-01 7.140747915377795296e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.575000000000000622e-01 2.360847209206852204e-01 6.394281731708487994e-04 1.928778208606425071e-01 7.143912638540401705e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.625000000000000666e-01 2.363873460441822671e-01 6.334126399287978585e-04 1.925023938173781868e-01 7.147219062328297179e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.675000000000000711e-01 2.366874014726835229e-01 6.277931050601608456e-04 1.921393858229402118e-01 7.150722182162850826e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.725000000000000755e-01 2.369869887439418621e-01 6.224803515128454322e-04 1.917895258472058773e-01 7.154396729917512632e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.775000000000000799e-01 2.372840877425464456e-01 6.173200395445793947e-04 1.914487533693069177e-01 7.158123441103102502e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.824999999999999734e-01 2.375733242665170608e-01 6.121462192241323812e-04 1.911069900126325660e-01 7.161657801085495878e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.874999999999999778e-01 2.378498347636124888e-01 6.069370914928734918e-04 1.907543826439914436e-01 7.164768459199323258e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.924999999999999822e-01 2.381211543180693502e-01 6.019081966259526729e-04 1.904101204646656831e-01 7.167919741353396823e-01 0.000000000000000000e+00
2.500000000000057732e-03 7.974999999999999867e-01 2.384044214607249357e-01 5.969995958204670416e-04 1.901171322156840482e-01 7.172069817985464724e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.024999999999999911e-01 2.386458252290643567e-01 5.914076812909824623e-04 1.897699126028043193e-01 7.174690535538211789e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.074999999999999956e-01 2.386342190196084623e-01 5.851209437492267251e-04 1.889194647938507443e-01 7.165165127079758944e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.125000000000000000e-01 2.383991585378634204e-01 5.800928974356944854e-04 1.876041019568886747e-01 7.143476610617249811e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.175000000000000044e-01 2.391178398322554577e-01 5.852616829028316203e-04 1.882109570375540553e-01 7.169803560914781437e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.225000000000000089e-01 2.429151251364735642e-01 6.101018008678868107e-04 1.951818004777539362e-01 7.355608503140514953e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.275000000000000133e-01 2.448107955030677518e-01 6.248873412860628555e-04 1.988506461113882517e-01 7.461514349281844760e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.325000000000000178e-01 2.261547047791761245e-01 5.034806091387722437e-04 1.626081103315462906e-01 6.569360754346229569e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.375000000000000222e-01 1.729991124397565472e-01 2.107741921237209291e-04 6.850271890918784023e-02 4.228959279076253686e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.425000000000000266e-01 1.331103496614710613e-01 2.788096014121000456e-05 9.627176247605034876e-03 2.750060118542232424e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.475000000000000311e-01 1.259793676692282927e-01 2.906545209070046265e-06 1.073369228125164174e-03 2.528293087188460686e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.525000000000000355e-01 1.251077803254765086e-01 3.037883277000131890e-07 1.151678808578109444e-04 2.503043237501366702e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.575000000000000400e-01 1.250115938833987472e-01 3.237903161077151130e-08 1.230817635480354431e-05 2.500325336136345888e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.625000000000000444e-01 1.250012396957027316e-01 3.473477261357015932e-09 1.313900486500417426e-06 2.500034731002206412e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.675000000000000488e-01 1.250001321764721840e-01 3.726670098529228250e-10 1.400289038565835960e-07 2.500003701477648832e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.725000000000000533e-01 1.250000140625018574e-01 3.992620947954026016e-11 1.489630514518578270e-08 2.500000393764737483e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.775000000000000577e-01 1.250000014932684533e-01 4.270487210680308391e-12 1.581762987699591699e-09 2.500000041811920592e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.825000000000000622e-01 1.250000001582719511e-01 4.559357728095941922e-13 1.676502448143789806e-10 2.500000004431627287e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.875000000000000666e-01 1.250000000167442171e-01 4.856670265739313540e-14 1.773633825851294152e-11 2.500000000468838302e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.925000000000000711e-01 1.250000000017681412e-01 5.164244242065305398e-15 1.872914843902714295e-12 2.500000000049508175e-01 0.000000000000000000e+00
2.500000000000057732e-03 8.975000000000000755e-01 1.250000000001863509e-01 5.440897896897655300e-16 1.973985604515088217e-13 2.500000000005218048e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.025000000000000799e-01 1.250000000000195954e-01 5.359518056500580628e-17 2.076168550405187119e-14 2.500000000000548450e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.074999999999999734e-01 1.250000000000020262e-01 2.186652634907828638e-18 2.162246569147033701e-15 2.500000000000057732e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.124999999999999778e-01 1.250000000000001943e-01 1.508002649055603124e-19 2.110027843830788908e-16 2.500000000000005551e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.174999999999999822e-01 1.250000000000000000e-01 5.382931294696045567e-21 1.213220976500680636e-17 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.224999999999999867e-01 1.250000000000000000e-01 1.487708935915463390e-22 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.274999999999999911e-01 1.250000000000000000e-01 4.009050889579537700e-24 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.324999999999999956e-01 1.250000000000000000e-01 1.152831826986136026e-25 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.375000000000000000e-01 1.250000000000000000e-01 3.300325148281113288e-27 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.425000000000000044e-01 1.250000000000000000e-01 7.987485812218127214e-29 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.475000000000000089e-01 1.250000000000000000e-01 9.792968002644200439e-31 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.525000000000000133e-01 1.250000000000000000e-01 -6.040377248468208415e-32 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.575000000000000178e-01 1.250000000000000000e-01 -5.394033001621417095e-33 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.625000000000000222e-01 1.250000000000000000e-01 -9.391160113412683369e-35 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.675000000000000266e-01 1.250000000000000000e-01 8.318969179672376518e-37 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.725000000000000311e-01 1.250000000000000000e-01 2.030540481497085480e-37 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.775000000000000355e-01 1.250000000000000000e-01 6.124468877760161465e-39 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.825000000000000400e-01 1.250000000000000000e-01 1.317490954814109450e-40 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.875000000000000444e-01 1.250000000000000000e-01 2.557086677188684400e-42 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.924999999999999378e-01 1.250000000000000000e-01 4.725679405975291346e-44 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 9.975000000000000533e-01 1.250000000000000000e-01 8.611469777807882349e-46 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.002500000000000169e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00
2.500000000000057732e-03 1.007500000000000062e+00 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000555e-01 0.000000000000000000e+00

